Parity-dependent Casimir forces and Hall currents for a confined Dirac field

We study a massless Dirac field subjected to two alternative boundary conditions on two parallel thin walls, in d + 1 dimensions. The two configurations correspond to the system being even or odd under reflection about the midplane between the two walls, and lead to qualitatively different behaviors. The even (symmetric) configuration produces an attractive Casimir force, whereas the odd (antisymmetric) one yields repulsion, in agreement with a general theorem linking parity to the sign of the fermionic Casimir effect. We complement this result by studying two phenomena associated with the vacuum fluctuations responsible for the Casimir interaction, both of which are also sensitive to parity: the correlation between currents concentrated on the walls, and the induced bulk current under the influence of an external electric field. For the latter we show that, in 2 + 1 dimensions, an induced transverse (Hall-like) current arises, whose spatial profile inherits the symmetry of the confining potential.

==> C1121.dat <==
-3.	0.00025288164448858895
-2.998	0.00025463730757157687
-2.996	0.00025640526139664334
-2.994	0.00025818559282527034
-2.992	0.0002599783893391892
-2.99	0.0002617837390453966
-2.988	0.0002636017306805372
-2.986	0.00026543245361477163
-2.984	0.00026727599785738627
-2.982	0.00026913245406083526
-2.98	0.0002710019135251006
-2.978	0.0002728844682033077
-2.976	0.0002747802107056074
-2.974	0.0002766892343040614
-2.972	0.00027861163293803223
-2.97	0.0002805475012180454
-2.968	0.0002824969344315995
-2.966	0.00028446002854737556
-2.964	0.00028643688022062327
-2.962	0.0002884275867979044
-2.96	0.0002904322463219271
-2.958	0.00029245095753696067
-2.956	0.00029448381989390354
-2.954	0.0002965309335548493
-2.952	0.00029859239939893616
-2.95	0.0003006683190272798
-2.948	0.00030275879476787546
-2.946	0.0003048639296815121
-2.944	0.00030698382756630616
-2.942	0.0003091185929637681
-2.94	0.00031126833116396676
-2.938	0.00031343314821045563
-2.936	0.0003156131509065606
-2.934	0.000317808446820352
-2.932	0.00032001914429004947
-2.93	0.0003222453524303884
-2.928	0.00032448718113726007
-2.926	0.00032674474109412857
-2.924	0.00032901814377731795
-2.922	0.000331307501461962
-2.92	0.00033361292722784084
-2.918	0.00033593453496492
-2.916	0.0003382724393797296
-2.914	0.0003406267560004801
-2.912	0.000342997601184317
-2.91	0.00034538509212170314
-2.908	0.00034778934684405206
-2.906	0.00035021048422863353
-2.904	0.00035264862400544747
-2.902	0.0003551038867629327
-2.9	0.00035757639395472786
-2.898	0.00036006626790523535
-2.896	0.0003625736318167648
-2.894	0.00036509860977528144
-2.892	0.0003676413267570486
-2.89	0.00037020190863510424
-2.888	0.00037278048218599097
-2.886	0.0003753771750957179
-2.884	0.00037799211596701627
-2.882	0.00038062543432580974
-2.88	0.0003832772606274706
-2.878	0.0003859477262642906
-2.876	0.00038863696357186985
-2.874	0.00039134510583608173
-2.872	0.0003940722872999762
-2.87	0.0003968186431705554
-2.868	0.000399584309626252
-2.866	0.0004023694238233532
-2.864	0.00040517412390387106
-2.862	0.0004079985490019547
-2.86	0.00041084283925172955
-2.858	0.00041370713579402964
-2.856	0.00041659158078419353
-2.854	0.00041949631739933365
-2.852	0.00042242148984530107
-2.85	0.0004253672433649575
-2.848	0.0004283337242452536
-2.846	0.00043132107982487585
-2.844	0.00043432945850174873
-2.842	0.00043735900974131204
-2.84	0.0004404098840835226
-2.838	0.0004434822331514539
-2.836	0.00044657620965842584
-2.834	0.0004496919674169432
-2.832	0.00045282966134520844
-2.83	0.0004559894474769612
-2.828	0.0004591714829681752
-2.826	0.0004623759261057092
-2.824	0.0004656029363160537
-2.822	0.0004688526741730156
-2.82	0.00047212530140600784
-2.818	0.0004754209809091112
-2.816	0.00047873987674885743
-2.814	0.0004820821541733534
-2.812	0.00048544797962070694
-2.81	0.0004888375207273673
-2.808	0.0004922509463373982
-2.806	0.0004956884265108448
-2.804	0.0004991501325331174
-2.802	0.0005026362369231291
-2.8	0.0005061469134434482
-2.798	0.00050968233710813
-2.796	0.0005132426841928214
-2.794	0.0005168281322432714
-2.792	0.0005204388600852974
-2.79	0.0005240750478333466
-2.788	0.0005277368769004748
-2.786	0.0005314245300078951
-2.784	0.0005351381911939886
-2.782	0.000538878045824488
-2.78	0.0005426442806015333
-2.778	0.0005464370835744836
-2.776	0.0005502566441483581
-2.774	0.0005541031530950682
-2.772	0.0005579768025626081
-2.77	0.0005618777860851083
-2.768	0.0005658062985936787
-2.766	0.000569762536425783
-2.764	0.0005737466973359086
-2.762	0.0005777589805061612
-2.76	0.0005817995865558521
-2.758	0.000585868717553156
-2.7560000000000002	0.0005899665770249122
-2.754	0.0005940933699676375
-2.752	0.0005982493028578157
-2.75	0.0006024345836635855
-2.748	0.0006066494218547145
-2.746	0.0006108940284141845
-2.7439999999999998	0.0006151686158490541
-2.742	0.0006194733982018242
-2.74	0.0006238085910612014
-2.738	0.0006281744115738246
-2.7359999999999998	0.0006325710784559285
-2.734	0.0006369988120036643
-2.732	0.0006414578341064159
-2.73	0.0006459483682569238
-2.7279999999999998	0.0006504706395638623
-2.726	0.0006550248747632731
-2.724	0.0006596113022307583
-2.722	0.0006642301519936041
-2.7199999999999998	0.0006688816557422317
-2.718	0.0006735660468433783
-2.716	0.0006782835603510422
-2.714	0.0006830344330206407
-2.7119999999999997	0.0006878189033196346
-2.71	0.0006926372114412747
-2.708	0.0006974895993169824
-2.706	0.0007023763106287626
-2.704	0.0007072975908226266
-2.702	0.00071225368712075
-2.7	0.0007172448485352846
-2.698	0.0007222713258811577
-2.696	0.0007273333717888038
-2.694	0.0007324312407186193
-2.692	0.0007375651889735398
-2.69	0.0007427354747122892
-2.688	0.0007479423579642065
-2.686	0.0007531861006416524
-2.684	0.0007584669665545927
-2.682	0.0007637852214245745
-2.68	0.0007691411328980477
-2.678	0.000774534970561578
-2.676	0.0007799670059549488
-2.674	0.0007854375125864466
-2.672	0.000790946765946655
-2.67	0.0007964950435234512
-2.668	0.0008020826248166094
-2.666	0.000807709791352288
-2.664	0.0008133768266981519
-2.662	0.0008190840164784252
-2.66	0.0008248316483887478
-2.658	0.0008306200122118249
-2.656	0.0008364493998324622
-2.654	0.0008423201052527459
-2.652	0.0008482324246084178
-2.65	0.0008541866561837595
-2.648	0.0008601831004279711
-2.646	0.000866222059970273
-2.644	0.0008723038396373891
-2.642	0.0008784287464679154
-2.64	0.0008845970897301621
-2.638	0.0008908091809375965
-2.636	0.0008970653338656462
-2.634	0.0009033658645683071
-2.632	0.0009097110913953912
-2.63	0.0009161013350083285
-2.628	0.0009225369183983564
-2.626	0.0009290181669029299
-2.624	0.0009355454082235247
-2.622	0.000942118972442256
-2.62	0.0009487391920402024
-2.618	0.0009554064019148145
-2.616	0.0009621209393974321
-2.614	0.0009688831442716006
-2.612	0.0009756933587910379
-2.61	0.000982551927697702
-2.608	0.000989459198240205
-2.606	0.0009964155201921507
-2.604	0.001003421245871112
-2.602	0.0010104767301567412
-2.6	0.0010175823305106563
-2.598	0.0010247384069943907
-2.596	0.0010319453222888042
-2.594	0.0010392034417144817
-2.592	0.0010465131332495561
-2.59	0.0010538747675506016
-2.588	0.0010612887179714473
-2.586	0.0010687553605838581
-2.584	0.0010762750741968913
-2.582	0.0010838482403777842
-2.58	0.0010914752434717007
-2.578	0.0010991564706225414
-2.576	0.0011068923117936761
-2.574	0.0011146831597885125
-2.572	0.0011225294102712587
-2.57	0.001130431461788959
-2.568	0.0011383897157914496
-2.566	0.001146404576654206
-2.564	0.0011544764516984252
-2.562	0.0011626057512142286
-2.56	0.001170792888481865
-2.558	0.0011790382797936822
-2.556	0.0011873423444765851
-2.554	0.0011957055049144887
-2.552	0.0012041281865707591
-2.55	0.0012126108180115032
-2.548	0.0012211538309272836
-2.546	0.0012297576601576247
-2.544	0.001238422743713524
-2.542	0.001247149522800354
-2.54	0.0012559384418434731
-2.538	0.0012647899485092023
-2.536	0.0012737044937312114
-2.534	0.001282682531733617
-2.532	0.001291724520055081
-2.53	0.0013008309195740783
-2.528	0.001310002194533027
-2.526	0.0013192388125632358
-2.524	0.0013285412447103058
-2.522	0.0013379099654593826
-2.52	0.0013473454527594734
-2.518	0.001356848188051002
-2.516	0.0013664186562903251
-2.5140000000000002	0.0013760573459759191
-2.512	0.0013857647491748197
-2.51	0.0013955413615493136
-2.508	0.001405387682382452
-2.5060000000000002	0.0014153042146066962
-2.504	0.0014252914648287857
-2.502	0.0014353499433587737
-2.5	0.0014454801642365892
-2.498	0.001455682645259559
-2.496	0.0014659579080103832
-2.4939999999999998	0.0014763064778857084
-2.492	0.0014867288841236873
-2.49	0.0014972256598328336
-2.488	0.0015077973420200418
-2.4859999999999998	0.001518444471620709
-2.484	0.0015291675935268328
-2.482	0.0015399672566167692
-2.48	0.0015508440137840728
-2.4779999999999998	0.0015617984219689417
-2.476	0.0015728310421860407
-2.474	0.0015839424395567296
-2.472	0.0015951331833376852
-2.4699999999999998	0.001606403846953671
-2.468	0.0016177550080256119
-2.466	0.0016291872484049956
-2.464	0.0016407011542026904
-2.4619999999999997	0.0016522973158215291
-2.46	0.001663976327988462
-2.458	0.0016757387897863485
-2.456	0.0016875853046856685
-2.4539999999999997	0.0016995164805781158
-2.452	0.0017115329298087562
-2.45	0.0017236352692093645
-2.448	0.0017358241201313957
-2.4459999999999997	0.0017481001084800325
-2.444	0.0017604638647476586
-2.442	0.0017729160240478909
-2.44	0.0017854572261502275
-2.4379999999999997	0.0017980881155142275
-2.436	0.0018108093413245342
-2.434	0.0018236215575259623
-2.432	0.0018365254228591736
-2.4299999999999997	0.0018495216008955415
-2.428	0.0018626107600736405
-2.426	0.0018757935737353352
-2.424	0.0018890707201620956
-2.422	0.001902442882611889
-2.42	0.0019159107493558647
-2.418	0.0019294750137157986
-2.416	0.0019431363741017383
-2.414	0.0019568955340496874
-2.412	0.0019707532022601557
-2.41	0.001984710092635011
-2.408	0.001998766924318869
-2.406	0.002012924421734876
-2.404	0.0020271833146268876
-2.402	0.002041544338097423
-2.4	0.002056008232647782
-2.398	0.0020705757442179406
-2.396	0.0020852476242279832
-2.394	0.0021000246296179414
-2.392	0.002114907522889152
-2.39	0.0021298970721461146
-2.388	0.0021449940511370845
-2.386	0.0021601992392972736
-2.384	0.002175513421790387
-2.382	0.0021909373895516817
-2.38	0.0022064719393309626
-2.378	0.0022221178737350973
-2.376	0.002237876001272943
-2.374	0.0022537471363982546
-2.372	0.0022697320995540516
-2.37	0.0022858317172179212
-2.368	0.002302046821946319
-2.366	0.0023183782524200214
-2.364	0.0023348268534896456
-2.362	0.00235139347622179
-2.36	0.002368078977945667
-2.358	0.0023848842222984204
-2.356	0.002401810079274327
-2.354	0.0024188574252698644
-2.352	0.0024360271431331905
-2.35	0.0024533201222111545
-2.348	0.0024707372583984057
-2.346	0.0024882794541854713
-2.344	0.002505947618709049
-2.342	0.0025237426678000937
-2.34	0.0025416655240351137
-2.338	0.0025597171167853934
-2.336	0.002577898382268812
-2.334	0.002596210263599376
-2.332	0.0026146537108401795
-2.33	0.002633229681054369
-2.328	0.002651939138357095
-2.326	0.0026707830539692795
-2.324	0.0026897624062697067
-2.322	0.0027088781808479153
-2.32	0.002728131370559981
-2.318	0.002747522975580522
-2.316	0.0027670540034584576
-2.314	0.0027867254691721684
-2.312	0.0028065383951841826
-2.31	0.002826493811497616
-2.308	0.0028465927557126563
-2.306	0.0028668362730825065
-2.304	0.0028872254165710123
-2.302	0.0029077612469104374
-2.3	0.0029284448326586704
-2.298	0.0029492772502588403
-2.2960000000000003	0.0029702595840969503
-2.294	0.002991392926561948
-2.292	0.0030126783781054245
-2.29	0.003034117047301686
-2.2880000000000003	0.003055710050908138
-2.286	0.0030774585139272696
-2.284	0.0030993635696669325
-2.282	0.003121426359804347
-2.2800000000000002	0.00314364803444605
-2.278	0.0031660297521932074
-2.276	0.0031885726802036475
-2.274	0.0032112779942567176
-2.2720000000000002	0.003234146878816752
-2.27	0.0032571805270987697
-2.268	0.0032803801411335964
-2.266	0.0033037469318337154
-2.2640000000000002	0.003327282119059537
-2.262	0.0033509869316870615
-2.26	0.0033748626076734074
-2.258	0.0033989103941271716
-2.2560000000000002	0.00342313154737484
-2.254	0.0034475273330309784
-2.252	0.00347209902606681
-2.25	0.003496847910880447
-2.248	0.003521775281367749
-2.246	0.003546882440992954
-2.2439999999999998	0.003572170702860451
-2.242	0.0035976413897861625
-2.24	0.0036232958343719117
-2.238	0.003649135379076398
-2.2359999999999998	0.0036751613762903766
-2.234	0.003701375188410607
-2.232	0.003727778187914901
-2.23	0.0037543717574366705
-2.2279999999999998	0.0037811572898423028
-2.226	0.0038081361883064127
-2.224	0.0038353098663898334
-2.222	0.003862679748116827
-2.2199999999999998	0.0038902472680532483
-2.218	0.003918013871386498
-2.216	0.003945981014003344
-2.214	0.00397415016257154
-2.2119999999999997	0.004002522794619588
-2.21	0.004031100398618567
-2.208	0.00405988447406283
-2.206	0.004088876531554574
-2.2039999999999997	0.004118078092885133
-2.202	0.004147490691119517
-2.2	0.004177115870680913
-2.198	0.004206955187435229
-2.1959999999999997	0.004237010208777511
-2.194	0.0042672825137168545
-2.192	0.00429777369296515
-2.19	0.0043284853490235245
-2.1879999999999997	0.004359419096270703
-2.186	0.004390576561052448
-2.184	0.004421959381770329
-2.182	0.0044535692089733145
-2.1799999999999997	0.004485407705446922
-2.178	0.004517476546307064
-2.176	0.004549777419089865
-2.174	0.0045823120238470925
-2.1719999999999997	0.004615082073237819
-2.17	0.0046480892926247
-2.168	0.004681335420167215
-2.166	0.004714822206919334
-2.164	0.004748551416924979
-2.162	0.004782524827315483
-2.16	0.004816744228407535
-2.158	0.004851211423802625
-2.156	0.0048859282304852545
-2.154	0.004920896478925244
-2.152	0.004956118013175896
-2.15	0.0049915946909784535
-2.148	0.0050273283838632036
-2.146	0.005063320977252661
-2.144	0.005099574370566436
-2.142	0.005136090477325599
-2.14	0.005172871225258787
-2.138	0.005209918556407398
-2.136	0.005247234427233965
-2.134	0.005284820808730575
-2.132	0.005322679686526179
-2.13	0.005360813060997484
-2.128	0.005399222947378996
-2.126	0.005437911375874859
-2.124	0.005476880391769133
-2.122	0.005516132055541922
-2.12	0.005555668442980392
-2.118	0.00559549164529486
-2.116	0.0056356037692340795
-2.114	0.005676006937201367
-2.112	0.005716703287372249
-2.11	0.005757694973812714
-2.108	0.005798984166597523
-2.106	0.0058405730519311425
-2.104	0.0058824638322678875
-2.102	0.005924658726433712
-2.1	0.005967159969749689
-2.098	0.0060099698141543745
-2.096	0.00605309052832882
-2.094	0.0060965243978221674
-2.092	0.006140273725178119
-2.09	0.006184340830062099
-2.088	0.006228728049388955
-2.086	0.006273437737453134
-2.084	0.00631847226605834
-2.082	0.006363834024648537
-2.08	0.006409525420440781
-2.078	0.006455548878557469
-2.076	0.006501906842161696
-2.074	0.006548601772590578
-2.072	0.006595636149493354
-2.07	0.006643012470966784
-2.068	0.006690733253695104
-2.066	0.006738801033087883
-2.064	0.006787218363420501
-2.062	0.006835987817975645
-2.06	0.006885111989186318
-2.058	0.006934593488778353
-2.056	0.006984434947914223
-2.054	0.007034639017341247
-2.052	0.007085208367535322
-2.05	0.007136145688850405
-2.048	0.007187453691666765
-2.046	0.007239135106540577
-2.044	0.007291192684356391
-2.042	0.007343629196477538
-2.04	0.007396447434900863
-2.0380000000000003	0.007449650212410576
-2.036	0.007503240362733707
-2.034	0.007557220740697553
-2.032	0.007611594222386422
-2.0300000000000002	0.007666363705302604
-2.028	0.007721532108525073
-2.026	0.007777102372871243
-2.024	0.007833077461060439
-2.0220000000000002	0.007889460357877758
-2.02	0.007946254070337841
-2.018	0.0080034616278527
-2.016	0.00806108608239886
-2.0140000000000002	0.008119130508685849
-2.012	0.008177598004326788
-2.01	0.008236491690009624
-2.008	0.008295814709669207
-2.0060000000000002	0.008355570230662183
-2.004	0.008415761443941407
-2.002	0.00847639156423251
-2.	0.008537463830212318
-1.998	0.008598981504687016
-1.996	0.008660947874773927
-1.994	0.008723366252081236
-1.992	0.008786239972893567
-1.99	0.008849572398354802
-1.988	0.008913366914654363
-1.986	0.008977626933214593
-1.984	0.009042355890879086
-1.982	0.009107557250103095
-1.98	0.009173234499144504
-1.978	0.009239391152257045
-1.976	0.009306030749884701
-1.974	0.009373156858855944
-1.972	0.009440773072583291
-1.97	0.009508883011259954
-1.968	0.009577490322060343
-1.966	0.009646598679341832
-1.964	0.00971621178484837
-1.962	0.009786333367913746
-1.96	0.009856967185667885
-1.958	0.009928117023245208
-1.956	0.009999786693993163
-1.954	0.010071980039682512
-1.952	0.010144700930720039
-1.95	0.01021795326636164
-1.948	0.01029174097492862
-1.946	0.010366068014023247
-1.944	0.01044093837074853
-1.942	0.010516356061926422
-1.94	0.010592325134322485
-1.938	0.01066884966486606
-1.936	0.010745933760876698
-1.934	0.010823581560291165
-1.932	0.010901797231890682
-1.93	0.01098058497553156
-1.928	0.011059949022376144
-1.926	0.011139893635127062
-1.924	0.011220423108261334
-1.922	0.011301541768267762
-1.92	0.011383253973884793
-1.918	0.011465564116341639
-1.916	0.011548476619598217
-1.914	0.01163199594059234
-1.912	0.011716126569481402
-1.91	0.011800873029892819
-1.908	0.011886239879170188
-1.906	0.011972231708627774
-1.904	0.01205885314379986
-1.902	0.012146108844697032
-1.9	0.012234003506062636
-1.898	0.012322541857630286
-1.896	0.012411728664385295
-1.894	0.01250156872682535
-1.892	0.012592066881225689
-1.89	0.01268322799990403
-1.888	0.012775056991489274
-1.886	0.012867558801190265
-1.884	0.012960738411068956
-1.882	0.013054600840312333
-1.88	0.013149151145509687
-1.878	0.013244394420929752
-1.876	0.013340335798799601
-1.8739999999999999	0.013436980449587735
-1.8719999999999999	0.013534333582286538
-1.8699999999999999	0.013632400444699396
-1.8679999999999999	0.01373118632372704
-1.8659999999999999	0.013830696545659067
-1.8639999999999999	0.013930936476464264
-1.8619999999999999	0.014031911522086849
-1.8599999999999999	0.01413362712874086
-1.8579999999999999	0.014236088783209226
-1.8559999999999999	0.014339302013144165
-1.8539999999999999	0.014443272387371229
-1.8519999999999999	0.014548005516191287
-1.8499999999999999	0.014653507051690414
-1.8479999999999999	0.014759782688047937
-1.846	0.014866838161847945
-1.844	0.014974679252392674
-1.842	0.015083311782019701
-1.84	0.01519274161641902
-1.838	0.01530297466495342
-1.836	0.015414016880983225
-1.834	0.015525874262188094
-1.832	0.015638552850898338
-1.83	0.015752058734420715
-1.828	0.01586639804537445
-1.826	0.015981576962022622
-1.824	0.016097601708610496
-1.822	0.016214478555704574
-1.82	0.016332213820534562
-1.818	0.01645081386733669
-1.816	0.01657028510770155
-1.814	0.01669063400092104
-1.812	0.016811867054342705
-1.81	0.016933990823720973
-1.808	0.0170570119135758
-1.806	0.017180936977549716
-1.804	0.01730577271877137
-1.802	0.01743152589021835
-1.8	0.017558203295084385
-1.798	0.017685811787148287
-1.796	0.01781435827114562
-1.794	0.017943849703144815
-1.792	0.01807429309092127
-1.79	0.018205695494340757
-1.788	0.018338064025739106
-1.786	0.018471405850308025
-1.784	0.01860572818648447
-1.782	0.018741038306337814
-1.78	0.01887734353596793
-1.778	0.019014651255896825
-1.776	0.019152968901469388
-1.774	0.01929230396325546
-1.772	0.0194326639874533
-1.77	0.019574056576297242
-1.768	0.019716489388467293
-1.766	0.0198599701395029
-1.764	0.02000450660221787
-1.762	0.02015010660712021
-1.76	0.020296778042831767
-1.758	0.02044452885651466
-1.756	0.020593367054298088
-1.754	0.020743300701708135
-1.752	0.020894337924102
-1.75	0.021046486907104204
-1.748	0.021199755897044845
-1.746	0.02135415320140421
-1.744	0.021509687189256246
-1.742	0.021666366291718225
-1.74	0.021824199002401738
-1.738	0.021983193877867208
-1.736	0.022143359538083374
-1.734	0.022304704666885472
-1.732	0.022467238012442367
-1.73	0.0226309683877213
-1.728	0.02279590467096019
-1.726	0.02296205580613973
-1.724	0.02312943080346166
-1.722	0.02329803873982867
-1.72	0.023467888759327163
-1.718	0.023638990073714027
-1.716	0.02381135196290794
-1.714	0.023984983775480886
-1.712	0.024159894929155892
-1.71	0.02433609491130601
-1.708	0.024513593279459966
-1.706	0.02469239966180656
-1.704	0.02487252375770522
-1.702	0.02505397533820096
-1.7	0.02523676424654013
-1.698	0.02542090039869175
-1.696	0.025606393783870408
-1.694	0.02579325446506535
-1.692	0.025981492579570217
-1.69	0.026171118339518216
-1.688	0.026362142032419773
-1.686	0.026554574021705624
-1.684	0.0267484247472694
-1.682	0.02694370472601979
-1.68	0.027140424552430563
-1.678	0.02733859489909869
-1.676	0.02753822651730166
-1.674	0.027739330237564603
-1.672	0.027941916970223968
-1.67	0.028145997706001284
-1.668	0.02835158351657654
-1.666	0.02855868555516666
-1.664	0.028767315057108108
-1.662	0.028977483340443474
-1.66	0.029189201806510155
-1.658	0.029402481940535914
-1.656	0.02961733531223458
-1.654	0.029833773576408457
-1.652	0.030051808473554213
-1.65	0.030271451830471103
-1.648	0.030492715560875037
-1.646	0.030715611666015847
-1.644	0.030940152235297246
-1.642	0.03116634944690297
-1.64	0.03139421556842637
-1.638	0.03162376295750283
-1.636	0.03185500406244621
-1.634	0.03208795142289246
-1.632	0.03232261767044268
-1.63	0.03255901552931351
-1.628	0.03279715781699078
-1.626	0.03303705744488753
-1.6239999999999999	0.03327872741900517
-1.6219999999999999	0.033522180840598784
-1.6199999999999999	0.03376743090685015
-1.6179999999999999	0.03401449091153922
-1.6159999999999999	0.03426337424572393
-1.6139999999999999	0.03451409439842332
-1.6119999999999999	0.03476666495730427
-1.6099999999999999	0.035021099609373524
-1.6079999999999999	0.03527741214167202
-1.6059999999999999	0.03553561644197655
-1.6039999999999999	0.03579572649950312
-1.6019999999999999	0.03605775640561592
-1.5999999999999999	0.036321720354540704
-1.5979999999999999	0.03658763264408093
-1.5959999999999999	0.036855507676341666
-1.5939999999999999	0.037125359958453674
-1.592	0.037397204103306006
-1.59	0.03767105483027927
-1.588	0.03794692696598689
-1.586	0.03822483544501817
-1.584	0.03850479531068686
-1.582	0.038786821715784056
-1.58	0.039070929923337015
-1.578	0.0393571353073696
-1.576	0.03964545335366935
-1.574	0.039935899660559764
-1.572	0.040228489939675205
-1.57	0.04052324001674114
-1.568	0.04082016583235957
-1.566	0.04111928344279857
-1.564	0.04142060902078689
-1.562	0.04172415885631241
-1.56	0.04202994935742562
-1.558	0.0423379970510483
-1.556	0.04264831858378719
-1.554	0.04296093072274984
-1.552	0.043275850356369334
-1.55	0.04359309449522871
-1.548	0.04391268027289627
-1.546	0.04423462494675856
-1.544	0.044558945898865124
-1.542	0.04488566063677217
-1.54	0.04521478679439446
-1.538	0.04554634213286267
-1.536	0.045880344541380874
-1.534	0.046216812038095384
-1.532	0.04655576277096177
-1.53	0.046897215018623116
-1.528	0.047241187191287344
-1.526	0.04758769783161375
-1.524	0.04793676561560227
-1.522	0.04828840935348791
-1.52	0.04864264799064034
-1.518	0.04899950060846835
-1.516	0.04935898642532902
-1.514	0.04972112479744205
-1.512	0.05008593521980903
-1.51	0.05045343732713698
-1.508	0.050823650894767966
-1.506	0.05119659583961281
-1.504	0.05157229222108924
-1.502	0.05195076024206734
-1.5	0.052332020249816855
-1.498	0.052716092736960186
-1.496	0.05310299834243505
-1.494	0.05349275785245246
-1.492	0.053885392201469234
-1.49	0.054280922473161
-1.488	0.05467936990139998
-1.486	0.05508075587123811
-1.484	0.05548510191989628
-1.482	0.055892429737758015
-1.48	0.056302761169367645
-1.478	0.056716118214432606
-1.476	0.057132523028832975
-1.474	0.05755199792563482
-1.472	0.0579745653761078
-1.47	0.058400248010748244
-1.468	0.05882906862030788
-1.466	0.059261050156827
-1.464	0.059696215734671876
-1.462	0.060134588631578244
-1.46	0.060576192289698814
-1.458	0.06102105031665666
-1.456	0.06146918648660194
-1.454	0.06192062474127573
-1.452	0.06237538919107737
-1.45	0.06283350411613593
-1.448	0.06329499396738801
-1.446	0.06375988336766082
-1.444	0.06422819711275714
-1.442	0.06469996017254935
-1.44	0.06517519769207539
-1.438	0.0656539349926387
-1.436	0.06613619757292093
-1.434	0.06662201111007575
-1.432	0.06711140146086797
-1.43	0.06760439466277955
-1.428	0.06810101693513797
-1.426	0.06860129468024653
-1.424	0.06910525448451821
-1.422	0.06961292311961688
-1.42	0.07012432754359901
-1.418	0.07063949490206349
-1.416	0.0711584525293051
-1.414	0.07168122794947152
-1.412	0.07220784887772431
-1.41	0.07273834322140973
-1.408	0.07327273908122547
-1.406	0.07381106475239907
-1.404	0.07435334872586705
-1.402	0.07489961968945992
-1.4	0.07544990652909013
-1.398	0.0760042383299469
-1.396	0.07656264437769214
-1.394	0.07712515415966283
-1.392	0.07769179736607713
-1.39	0.07826260389124426
-1.388	0.0788376038347791
-1.386	0.07941682750281986
-1.384	0.08000030540925065
-1.382	0.08058806827692916
-1.38	0.08118014703891548
-1.378	0.08177657283970684
-1.376	0.08237737703647623
-1.3739999999999999	0.08298259120031415
-1.3719999999999999	0.08359224711747394
-1.3699999999999999	0.08420637679062198
-1.3679999999999999	0.08482501244009023
-1.3659999999999999	0.08544818650513342
-1.3639999999999999	0.08607593164518894
-1.3619999999999999	0.08670828074114133
-1.3599999999999999	0.08734526689658885
-1.3579999999999999	0.08798692343911414
-1.3559999999999999	0.08863328392155845
-1.3539999999999999	0.0892843821232986
-1.3519999999999999	0.08994025205152745
-1.3499999999999999	0.0906009279425376
-1.3479999999999999	0.09126644426300708
-1.3459999999999999	0.0919368357112898
-1.3439999999999999	0.09261213721870742
-1.3419999999999999	0.09329238395084498
-1.3399999999999999	0.09397761130884862
-1.3379999999999999	0.09466785493072534
-1.3359999999999999	0.09536315069264811
-1.334	0.09606353471026029
-1.332	0.09676904333998429
-1.33	0.09747971318033187
-1.328	0.09819558107321714
-1.326	0.09891668410527112
-1.324	0.09964305960915987
-1.322	0.10037474516490204
-1.32	0.10111177860119049
-1.318	0.10185419799671588
-1.316	0.10260204168148904
-1.314	0.1033553482381686
-1.312	0.10411415650338832
-1.31	0.10487850556908507
-1.308	0.10564843478382982
-1.306	0.10642398375415837
-1.304	0.10720519234590406
-1.302	0.10799210068553063
-1.3	0.1087847491614664
-1.298	0.10958317842544012
-1.296	0.1103874293938143
-1.294	0.11119754324892306
-1.292	0.11201356144040645
-1.29	0.11283552568654802
-1.288	0.11366347797561081
-1.286	0.1144974605671738
-1.284	0.11533751599346745
-1.282	0.11618368706071022
-1.28	0.11703601685044285
-1.278	0.11789454872086393
-1.276	0.11875932630816277
-1.274	0.11963039352785355
-1.272	0.1205077945761057
-1.27	0.12139157393107478
-1.268	0.1222817763542319
-1.266	0.12317844689169162
-1.264	0.12408163087553659
-1.262	0.12499137392514206
-1.26	0.12590772194849817
-1.258	0.12683072114352817
-1.256	0.12776041799940657
-1.254	0.12869685929787322
-1.252	0.12964009211454527
-1.25	0.1305901638202251
-1.248	0.13154712208220687
-1.246	0.13251101486557723
-1.244	0.13348189043451564
-1.242	0.13445979735358732
-1.24	0.13544478448903557
-1.238	0.13643690101006717
-1.236	0.13743619639013518
-1.234	0.13844272040821665
-1.232	0.13945652315008475
-1.23	0.14047765500957646
-1.228	0.14150616668985658
-1.226	0.14254210920467206
-1.224	0.14358553387960493
-1.222	0.14463649235331677
-1.22	0.14569503657878793
-1.218	0.14676121882454993
-1.216	0.14783509167591039
-1.214	0.14891670803617343
-1.212	0.15000612112784942
-1.21	0.15110338449386013
-1.208	0.1522085519987344
-1.206	0.15332167782979728
-1.204	0.15444281649834815
-1.202	0.1555720228408335
-1.2	0.15670935202001005
-1.198	0.15785485952609551
-1.196	0.15900860117791465
-1.194	0.16017063312403332
-1.192	0.16134101184388064
-1.19	0.162519794148865
-1.188	0.1637070371834756
-1.186	0.16490279842637529
-1.184	0.16610713569148125
-1.182	0.1673201071290338
-1.18	0.16854177122665392
-1.178	0.1697721868103881
-1.176	0.1710114130457407
-1.174	0.17225950943869375
-1.172	0.17351653583671234
-1.17	0.1747825524297371
-1.168	0.17605761975116324
-1.166	0.17734179867880367
-1.164	0.17863515043583877
-1.162	0.17993773659175102
-1.16	0.18124961906324158
-1.158	0.18257086011513607
-1.156	0.18390152236126822
-1.154	0.18524166876535114
-1.152	0.18659136264182982
-1.15	0.18795066765671584
-1.148	0.18931964782840516
-1.146	0.19069836752847696
-1.144	0.19208689148247376
-1.142	0.19348528477066274
-1.14	0.19489361282877699
-1.138	0.19631194144873762
-1.136	0.1977403367793534
-1.134	0.19917886532700255
-1.132	0.20062759395628957
-1.13	0.20208658989068384
-1.128	0.20355592071311235
-1.126	0.205035654366633
-1.1239999999999999	0.2065258591548816
-1.1219999999999999	0.20802660374269685
-1.1199999999999999	0.20953795715662163
-1.1179999999999999	0.21105998878539683
-1.1159999999999999	0.21259276838043337
-1.1139999999999999	0.21413636605625566
-1.1119999999999999	0.21569085229091997
-1.1099999999999999	0.21725629792640608
-1.1079999999999999	0.218832774168981
-1.1059999999999999	0.22042035258953485
-1.1039999999999999	0.22201910512388967
-1.1019999999999999	0.2236291040730761
-1.0999999999999999	0.2252504221035843
-1.0979999999999999	0.22688313224758225
-1.0959999999999999	0.22852730790310347
-1.0939999999999999	0.23018302283420466
-1.0919999999999999	0.23185035117109096
-1.0899999999999999	0.233529367410208
-1.0879999999999999	0.23522014641430203
-1.0859999999999999	0.23692276341244578
-1.0839999999999999	0.23863729400002964
-1.0819999999999999	0.2403638141387194
-1.08	0.24210240015637705
-1.078	0.243853128746946
-1.076	0.2456160769702995
-1.074	0.24739132225205096
-1.072	0.24917894238332772
-1.07	0.2509790155205049
-1.068	0.25279162018489887
-1.066	0.2546168352624244
-1.064	0.25645474000320506
-1.062	0.258305414021149
-1.06	0.2601689372934756
-1.058	0.262045390160206
-1.056	0.2639348533236047
-1.054	0.26583740784757903
-1.052	0.2677531351570342
-1.05	0.26968211703718165
-1.048	0.2716244356328013
-1.046	0.273580173447455
-1.044	0.2755494133426551
-1.042	0.2775322385369814
-1.04	0.2795287326051496
-1.038	0.2815389794770298
-1.036	0.28356306343661286
-1.034	0.2856010691209262
-1.032	0.28765308151889546
-1.03	0.2897191859701533
-1.028	0.2917994681637952
-1.026	0.29389401413707655
-1.024	0.2960029102740579
-1.022	0.29812624330418996
-1.02	0.30026410030084405
-1.018	0.3024165686797805
-1.016	0.3045837361975614
-1.014	0.30676569094989964
-1.012	0.30896252136994945
-1.01	0.3111743162265334
-1.008	0.3134011646223071
-1.006	0.31564315614408206
-1.004	0.3179003802579585
-1.002	0.3201729272028744
-1.	0.3224608873971789
-0.9979999999999998	0.32476435140549614
-0.996	0.3270834106392837
-0.9939999999999998	0.32941815631036764
-0.992	0.33176868011814165
-0.9899999999999998	0.3341350740763346
-0.988	0.33651743051048993
-0.9859999999999998	0.33891584205538383
-0.984	0.34133040165235656
-0.9819999999999998	0.34376120254657944
-0.98	0.34620833828423875
-0.9779999999999998	0.34867190270964615
-0.976	0.3511519899622683
-0.9739999999999998	0.3536486944736816
-0.972	0.3561621109644401
-0.9699999999999998	0.35869233444087084
-0.968	0.36123946019177733
-0.9659999999999997	0.3638035837850692
-0.964	0.36638480106429966
-0.9619999999999997	0.3689832081451239
-0.96	0.3715989014116659
-0.9579999999999997	0.37423197751280324
-0.956	0.3768825333583562
-0.9539999999999997	0.3795506661151969
-0.952	0.38223647320325677
-0.9500000000000002	0.3849400522914523
-0.948	0.3876615012935131
-0.9460000000000002	0.39040091836371293
-0.944	0.39315840189251466
-0.9420000000000002	0.3959340505021093
-0.94	0.3987279630418661
-0.9380000000000002	0.40154023858367693
-0.9359999999999999	0.4043709764172102
-0.9340000000000002	0.4072202760450514
-0.9319999999999999	0.41008823717775833
-0.9300000000000002	0.4129749597287959
-0.9279999999999999	0.41588054380938394
-0.9260000000000002	0.41880508972322555
-0.9239999999999999	0.42174869796113973
-0.9220000000000002	0.42471146919557873
-0.9199999999999999	0.42769350427504377
-0.9180000000000001	0.4306949042183863
-0.9159999999999999	0.43371577020900154
-0.9140000000000001	0.4367562035889046
-0.9119999999999999	0.439816305852704
-0.9100000000000001	0.4428961786414472
-0.9079999999999999	0.44599592373636543
-0.9060000000000001	0.449115643052486
-0.9039999999999999	0.4522554386321433
-0.9020000000000001	0.455415412638357
-0.8999999999999999	0.4585956673480989
-0.8980000000000001	0.46179630514543374
-0.8959999999999999	0.46501742851454214
-0.8940000000000001	0.4682591400326129
-0.8919999999999999	0.47152154236262056
-0.8900000000000001	0.47480473824596486
-0.8879999999999999	0.4781088304949951
-0.8860000000000001	0.4814339219853964
-0.8839999999999999	0.4847801156484542
-0.8820000000000001	0.48814751446318194
-0.8799999999999999	0.49153622144832243
-0.8780000000000001	0.4949463396542103
-0.8759999999999999	0.4983779721545081
-0.8740000000000001	0.5018312220377973
-0.8719999999999999	0.5053061923990441
-0.8700000000000001	0.5088029863309164
-0.8679999999999999	0.5123217069149735
-0.8660000000000001	0.5158624572127046
-0.8639999999999999	0.5194253402564365
-0.8620000000000001	0.523010459040089
-0.8599999999999999	0.5266179165098003
-0.8580000000000001	0.5302478155543932
-0.8559999999999999	0.5339002589957073
-0.8540000000000001	0.5375753495787781
-0.8519999999999999	0.5412731899618736
-0.8500000000000001	0.5449938827063755
-0.8479999999999999	0.5487375302665184
-0.8460000000000001	0.5525042349789695
-0.8439999999999999	0.5562940990522656
-0.8420000000000001	0.5601072245560875
-0.8399999999999999	0.5639437134103016
-0.8380000000000001	0.5678036673742777
-0.8359999999999999	0.5716871880351799
-0.8340000000000001	0.5755943767969686
-0.8319999999999999	0.5795253348688173
-0.8300000000000001	0.5834801632534451
-0.8279999999999998	0.5874589627353034
-0.8260000000000001	0.5914618338685851
-0.8239999999999998	0.5954888769650882
-0.8220000000000001	0.5995401920819029
-0.8199999999999998	0.6036158790089431
-0.8180000000000001	0.6077160372563083
-0.8159999999999998	0.6118407660414834
-0.8140000000000001	0.6159901642763671
-0.8119999999999998	0.6201643305541411
-0.81	0.6243633631359562
-0.8079999999999998	0.6285873599374684
-0.806	0.6328364185151869
-0.8039999999999998	0.6371106360526656
-0.802	0.6414101093468434
-0.7999999999999998	0.6457349347925725
-0.798	0.6500852083702383
-0.7959999999999998	0.6544610256299691
-0.794	0.6588624816772675
-0.7919999999999998	0.6632896711581624
-0.79	0.6677426882441698
-0.7879999999999998	0.6722216266170945
-0.786	0.676726579453636
-0.7839999999999998	0.6812576394098347
-0.782	0.6858148986053244
-0.7799999999999998	0.690398448607418
-0.778	0.6950083804150063
-0.7759999999999998	0.699644784442285
-0.774	0.7043077505022887
-0.7719999999999998	0.7089973677902625
-0.77	0.7137137248668352
-0.7679999999999998	0.7184569096410258
-0.766	0.7232270093530541
-0.7639999999999998	0.7280241105569879
-0.762	0.7328482991031877
-0.7599999999999998	0.7376996601205886
-0.758	0.7425782779987828
-0.7559999999999998	0.7474842363699361
-0.754	0.7524176180905051
-0.7519999999999998	0.7573785052227892
-0.75	0.7623669790162825
-0.7479999999999998	0.7673831198888605
-0.746	0.7724270074077669
-0.7439999999999998	0.7774987202704364
-0.742	0.7825983362851159
-0.7399999999999998	0.7877259323513233
-0.738	0.7928815844401056
-0.7359999999999998	0.7980653675741329
-0.734	0.8032773558075957
-0.7319999999999998	0.8085176222059349
-0.73	0.813786238825379
-0.7279999999999998	0.8190832766923148
-0.726	0.8244088057824636
-0.7239999999999998	0.8297628949998935
-0.722	0.835145612155839
-0.7199999999999998	0.84055702394736
-0.718	0.8459971959358041
-0.7159999999999997	0.8514661925251102
-0.714	0.8569640769399267
-0.7119999999999997	0.8624909112035617
-0.71	0.8680467561157482
-0.7079999999999997	0.8736316712302599
-0.706	0.8792457148323234
-0.7039999999999997	0.8848889439158945
-0.702	0.8905614141607359
-0.6999999999999997	0.896263179909349
-0.698	0.901994294143722
-0.6959999999999997	0.9077548084619314
-0.694	0.9135447730545565
-0.6920000000000002	0.9193642366809582
-0.69	0.925213246645375
-0.6880000000000002	0.9310918487728665
-0.6859999999999999	0.937000087385113
-0.6840000000000002	0.9429380052760332
-0.6819999999999999	0.9489056436872771
-0.6800000000000002	0.954903042283542
-0.6779999999999999	0.9609302391277574
-0.6760000000000002	0.9669872706561085
-0.6739999999999999	0.973074171652925
-0.6720000000000002	0.9791909752254148
-0.6699999999999999	0.9853377127782723
-0.6680000000000001	0.991514413988125
-0.6659999999999999	0.9977211067778725
-0.6640000000000001	1.0039578172908585
-0.6619999999999999	1.0102245698649486
-0.6600000000000001	1.0165213870064391
-0.6579999999999999	1.0228482893638762
-0.6560000000000001	1.0292052957017237
-0.6539999999999999	1.035592422873935
-0.6520000000000001	1.0420096857973808
-0.6499999999999999	1.0484570974251923
-0.6480000000000001	1.0549346687199617
-0.6459999999999999	1.061442408626868
-0.6440000000000001	1.0679803240466637
-0.6419999999999999	1.0745484198085935
-0.6400000000000001	1.0811466986431864
-0.6379999999999999	1.0877751611549793
-0.6360000000000001	1.0944338057951235
-0.6339999999999999	1.101122628833932
-0.6320000000000001	1.1078416243333182
-0.6299999999999999	1.1145907841191804
-0.6280000000000001	1.1213700977536862
-0.6259999999999999	1.128179552507511
-0.6240000000000001	1.1350191333319823
-0.6219999999999999	1.1418888228311967
-0.6200000000000001	1.1487886012340398
-0.6179999999999999	1.155718446366187
-0.6160000000000001	1.1626783336220294
-0.6139999999999999	1.1696682359365782
-0.6120000000000001	1.1766881237573033
-0.6099999999999999	1.1837379650159714
-0.6080000000000001	1.1908177251004175
-0.6059999999999999	1.1979273668263217
-0.6040000000000001	1.2050668504089475
-0.6019999999999999	1.2122361334348826
-0.6000000000000001	1.21943517083375
-0.5979999999999999	1.2266639148499399
-0.5960000000000001	1.23392231501432
-0.5939999999999999	1.2412103181159786
-0.5920000000000001	1.2485278681739531
-0.5899999999999999	1.2558749064090098
-0.5880000000000001	1.2632513712154156
-0.5859999999999999	1.2706571981327757
-0.5840000000000001	1.2780923198178733
-0.5819999999999999	1.2855566660165914
-0.5800000000000001	1.2930501635358445
-0.5779999999999998	1.3005727362156048
-0.5760000000000001	1.3081243049009628
-0.5739999999999998	1.3157047874142773
-0.5720000000000001	1.3233140985273855
-0.5699999999999998	1.3309521499339165
-0.5680000000000001	1.3386188502216678
-0.5659999999999998	1.3463141048451157
-0.5640000000000001	1.3540378160979887
-0.5619999999999998	1.3617898830859918
-0.56	1.3695702016996145
-0.5579999999999998	1.377378664587102
-0.556	1.3852151611275203
-0.5539999999999998	1.393079577404002
-0.552	1.4009717961771084
-0.5499999999999998	1.4088916968583738
-0.548	1.416839155483995
-0.5459999999999998	1.424814044688716
-0.544	1.4328162336798635
-0.5419999999999998	1.4408455882116031
-0.54	1.4489019705593709
-0.5379999999999998	1.4569852394945224
-0.536	1.4650952502591836
-0.5339999999999998	1.4732318545413483
-0.532	1.4813949004501739
-0.5299999999999998	1.4895842324915454
-0.528	1.4977996915438718
-0.5259999999999998	1.5060411148341508
-0.524	1.5143083359142802
-0.5219999999999998	1.5226011846376801
-0.52	1.5309194871361582
-0.5179999999999998	1.5392630657971027
-0.516	1.5476317392409504
-0.5139999999999998	1.5560253222989975
-0.512	1.5644436259914953
-0.5099999999999998	1.5728864575061134
-0.508	1.581353620176711
-0.5059999999999998	1.5898449136681767
-0.504	1.5983601331494957
-0.5019999999999998	1.6068990704598292
-0.5	1.6154615133128898
-0.4979999999999998	1.6240472454679704
-0.496	1.6326560464119548
-0.4939999999999998	1.6412876925142925
-0.492	1.6499419552808492
-0.48999999999999977	1.6586186024675578
-0.488	1.6673173977852516
-0.48599999999999977	1.6760381008828413
-0.484	1.6847804673309377
-0.48199999999999976	1.6935442486059638
-0.48	1.702329192074712
-0.47799999999999976	1.7111350409794326
-0.476	1.7199615344233794
-0.47399999999999975	1.7288084073568986
-0.472	1.7376753905640105
-0.46999999999999975	1.7465622106495435
-0.46799999999999997	1.755468590026787
-0.46599999999999975	1.7643942469057199
-0.46399999999999997	1.7733388952817677
-0.46199999999999974	1.7823022449251604
-0.45999999999999996	1.7912840013708549
-0.45799999999999974	1.8002838659090528
-0.45599999999999996	1.8093015355763198
-0.45399999999999974	1.8183367031473197
-0.45199999999999996	1.827389057127164
-0.44999999999999973	1.8364582817444055
-0.44799999999999995	1.8455440569446582
-0.44599999999999973	1.8546460583848896
-0.44399999999999995	1.863763957428355
-0.4419999999999997	1.8728974211402294
-0.43999999999999995	1.88204611228389
-0.43800000000000017	1.8912096893179313
-0.43599999999999994	1.900387806393852
-0.43400000000000016	1.909580113354458
-0.43199999999999994	1.9187862557330206
-0.43000000000000016	1.9280058747531161
-0.42799999999999994	1.9372386073292562
-0.42600000000000016	1.9464840860682324
-0.42399999999999993	1.9557419392712556
-0.42200000000000015	1.965011790936839
-0.41999999999999993	1.974293260764478
-0.41800000000000015	1.9835859641591143
-0.4159999999999999	1.9928895122364052
-0.41400000000000015	2.0022035118287875
-0.4119999999999999	2.0115275654923814
-0.41000000000000014	2.0208612715146916
-0.4079999999999999	2.030204223923178
-0.40600000000000014	2.0395560124946357
-0.4039999999999999	2.048916222765458
-0.40200000000000014	2.0582844360427304
-0.3999999999999999	2.0676602294162314
-0.39800000000000013	2.0770431757712675
-0.3959999999999999	2.08643284380236
-0.39400000000000013	2.0958287980282355
-0.3919999999999999	2.105230598806635
-0.3900000000000001	2.114637802351493
-0.3879999999999999	2.124049960749933
-0.3860000000000001	2.13346662198062
-0.3839999999999999	2.142887329932991
-0.3820000000000001	2.1523116244273863
-0.3799999999999999	2.161739041236169
-0.3780000000000001	2.1711691121057566
-0.3759999999999999	2.1806013647796343
-0.3740000000000001	2.1900353230223124
-0.3719999999999999	2.1994705066442806
-0.3700000000000001	2.208906431527896
-0.3679999999999999	2.218342609654294
-0.3660000000000001	2.2277785491330877
-0.3639999999999999	2.2372137542240322
-0.3620000000000001	2.2466477253774957
-0.3599999999999999	2.256079959258376
-0.3580000000000001	2.2655099487796706
-0.35599999999999987	2.2749371831353518
-0.3540000000000001	2.284361147834242
-0.35199999999999987	2.293781324734931
-0.3500000000000001	2.3031971920816785
-0.34799999999999986	2.3126082245413677
-0.3460000000000001	2.32201389324146
-0.34399999999999986	2.331413665808998
-0.3420000000000001	2.3408070064106115
-0.33999999999999986	2.350193375793594
-0.3380000000000001	2.359572231327958
-0.33599999999999985	2.368943027049584
-0.3340000000000001	2.3783052137043486
-0.33199999999999985	2.38765823879334
-0.33000000000000007	2.3970015466190553
-0.32799999999999985	2.4063345783326953
-0.32600000000000007	2.415656771982432
-0.32399999999999984	2.4249675625627702
-0.32200000000000006	2.434266382064893
-0.31999999999999984	2.4435526595280823
-0.31800000000000006	2.452825821092142
-0.31599999999999984	2.462085290050868
-0.31400000000000006	2.471330486906533
-0.31199999999999983	2.480560829425415
-0.31000000000000005	2.489775732694329
-0.30799999999999983	2.498974609178187
-0.30600000000000005	2.508156868778573
-0.3039999999999998	2.517321918893337
-0.30200000000000005	2.52646916447717
-0.2999999999999998	2.535598008103223
-0.29800000000000004	2.544707850025678
-0.2959999999999998	2.553798088243354
-0.29400000000000004	2.562868118564262
-0.2919999999999998	2.5719173346711712
-0.29000000000000004	2.5809451281881213
-0.2879999999999998	2.5899508887479263
-0.28600000000000003	2.5989340040606184
-0.2839999999999998	2.6078938599828585
-0.28200000000000003	2.616829840588272
-0.2799999999999998	2.6257413282387474
-0.278	2.63462770365663
-0.2759999999999998	2.6434883459978575
-0.274	2.6523226329259835
-0.2719999999999998	2.661129940687124
-0.27	2.669909644185757
-0.2679999999999998	2.678661117061435
-0.266	2.687383731766326
-0.2639999999999998	2.696076859643649
-0.262	2.704739871006908
-0.2599999999999998	2.7133721352199935
-0.258	2.7219730207780723
-0.2559999999999998	2.7305418953893037
-0.254	2.739078126280916
-0.2519999999999998	2.747581079424739
-0.25	2.756050120857895
-0.24799999999999978	2.764484615973713
-0.246	2.77288392939634
-0.24399999999999977	2.78124742661603
-0.242	2.7895744718351967
-0.23999999999999977	2.7978644294991017
-0.238	2.8061166640351423
-0.23599999999999977	2.814330539941817
-0.23399999999999999	2.822505421878276
-0.23199999999999976	2.830640674754519
-0.22999999999999998	2.838735663822186
-0.22799999999999976	2.846789754765922
-0.22599999999999998	2.8548023137953016
-0.22399999999999975	2.862772707737325
-0.22199999999999998	2.870700304129383
-0.21999999999999975	2.878584471312792
-0.21799999999999997	2.8864245785267504
-0.21599999999999975	2.894219996002808
-0.21399999999999997	2.9019700950597462
-0.21199999999999974	2.909674248198897
-0.20999999999999996	2.917331829199854
-0.20799999999999974	2.9249422132165686
-0.20599999999999996	2.9325047768737966
-0.20399999999999974	2.940018898363888
-0.20199999999999996	2.947483957543876
-0.19999999999999973	2.9548993360328737
-0.19799999999999995	2.9622644173097172
-0.19599999999999973	2.969578586810873
-0.19399999999999995	2.97684123202854
-0.19199999999999973	2.984051742608978
-0.18999999999999995	2.9912095104509753
-0.18799999999999972	2.9983139298044876
-0.18599999999999994	3.0053643973693878
-0.18400000000000016	3.01236031239432
-0.18199999999999994	3.019301076775621
-0.18000000000000016	3.026186095156293
-0.17799999999999994	3.033014775027879
-0.17600000000000016	3.0397865268183493
-0.17399999999999993	3.0465007640071415
-0.17200000000000015	3.053156903213695
-0.16999999999999993	3.0597543642988003
-0.16800000000000015	3.0662925704633124
-0.16599999999999993	3.0727709483467294
-0.16400000000000015	3.079188928125622
-0.16199999999999992	3.085545943611872
-0.16000000000000014	3.091841432350693
-0.15799999999999992	3.098074835718413
-0.15600000000000014	3.1042455990199938
-0.15399999999999991	3.11035317158625
-0.15200000000000014	3.116397006870745
-0.1499999999999999	3.122376562546352
-0.14800000000000013	3.1282913006014192
-0.1459999999999999	3.134140687435543
-0.14400000000000013	3.139924193954906
-0.1419999999999999	3.1456412956671773
-0.14000000000000012	3.1512914727758776
-0.1379999999999999	3.156874210274303
-0.13600000000000012	3.162388998038836
-0.1339999999999999	3.1678353309217453
-0.13200000000000012	3.1732127088433617
-0.1299999999999999	3.1785206368836403
-0.1280000000000001	3.18375862537308
-0.1259999999999999	3.188926190255278
-0.12400000000000011	3.1940228521795566
-0.12199999999999989	3.199048137489477
-0.1200000000000001	3.2040015792347147
-0.11799999999999988	3.2088827149728765
-0.1160000000000001	3.2136910884071797
-0.11399999999999988	3.2184262491073476
-0.1120000000000001	3.2230877525943953
-0.10999999999999988	3.2276751604244778
-0.1080000000000001	3.2321880402718697
-0.10599999999999987	3.2366259660109704
-0.10400000000000009	3.240988517797364
-0.10199999999999987	3.2452752821478885
-0.10000000000000009	3.249485852019673
-0.09799999999999986	3.2536198268881624
-0.09600000000000009	3.2576768128240507
-0.09399999999999986	3.2616564225691453
-0.09200000000000008	3.2655582756111086
-0.08999999999999986	3.2693819982570655
-0.08800000000000008	3.273127223709438
-0.08599999999999985	3.27679359212472
-0.08400000000000007	3.2803807507009606
-0.08199999999999985	3.283888353735735
-0.08000000000000007	3.2873160626962648
-0.07799999999999985	3.290663546285744
-0.07600000000000007	3.293930480508336
-0.07399999999999984	3.2971165487329084
-0.07200000000000006	3.3002214417553577
-0.06999999999999984	3.3032448578596476
-0.06800000000000006	3.306186502877438
-0.06599999999999984	3.3090460902463206
-0.06400000000000006	3.3118233410666535
-0.06199999999999983	3.314517984525837
-0.06000000000000005	3.3171297561077924
-0.05799999999999983	3.3196584013343777
-0.05600000000000005	3.322103672127425
-0.053999999999999826	3.3244653287026993
-0.052000000000000046	3.3267431392489675
-0.04999999999999982	3.3289368799744157
-0.04800000000000004	3.33104633515153
-0.04599999999999982	3.333071297160433
-0.04400000000000004	3.3350115665306426
-0.041999999999999815	3.336866951981307
-0.040000000000000036	3.338637270459847
-0.03799999999999981	3.3403223471788928
-0.03600000000000003	3.3419220156477563
-0.03399999999999981	3.3434361177148992
-0.03200000000000003	3.344864503591639
-0.029999999999999805	3.34620703188601
-0.028000000000000025	3.347463569630841
-0.0259999999999998	3.348633992310669
-0.02400000000000002	3.3497181838870227
-0.021999999999999797	3.350716036821934
-0.020000000000000018	3.3516274520997977
-0.017999999999999794	3.3524523392474723
-0.016000000000000014	3.3531906163526912
-0.01399999999999979	3.3538422100807477
-0.01200000000000001	3.354407055689402
-0.009999999999999787	3.3548850970419926
-0.008000000000000007	3.355276286618804
-0.005999999999999783	3.355580585526945
-0.0040000000000000036	3.35579796350825
-0.0019999999999997797	3.3559283989464963
0.			3.3559283989464963
0.002000000000000224	3.3559283989464963
0.0040000000000000036	3.35579796350825
0.006000000000000227	3.355580585526945
0.008000000000000007	3.355276286618804
0.010000000000000231	3.3548850970419926
0.01200000000000001	3.354407055689402
0.014000000000000234	3.3538422100807477
0.016000000000000014	3.3531906163526912
0.018000000000000238	3.3524523392474714
0.020000000000000018	3.3516274520997977
0.02200000000000024	3.3507160368219333
0.02400000000000002	3.3497181838870227
0.026000000000000245	3.34863399231067
0.028000000000000025	3.347463569630841
0.03000000000000025	3.346207031886011
0.03200000000000003	3.344864503591639
0.03400000000000025	3.343436117714899
0.03600000000000003	3.3419220156477563
0.038000000000000256	3.3403223471788923
0.040000000000000036	3.338637270459847
0.04200000000000026	3.336866951981306
0.04400000000000004	3.3350115665306426
0.04600000000000026	3.333071297160433
0.04800000000000004	3.33104633515153
0.050000000000000266	3.328936879974415
0.052000000000000046	3.3267431392489675
0.05400000000000027	3.3244653287026984
0.05600000000000005	3.322103672127425
0.058000000000000274	3.3196584013343777
0.06000000000000005	3.3171297561077924
0.06200000000000028	3.3145179845258355
0.06400000000000006	3.3118233410666535
0.06600000000000028	3.3090460902463215
0.06800000000000006	3.306186502877438
0.07000000000000028	3.3032448578596463
0.07200000000000006	3.3002214417553577
0.07399999999999984	3.2971165487329084
0.07600000000000007	3.293930480508336
0.07799999999999985	3.290663546285744
0.08000000000000007	3.2873160626962648
0.08199999999999985	3.283888353735735
0.08400000000000007	3.2803807507009606
0.08599999999999985	3.27679359212472
0.08800000000000008	3.273127223709438
0.08999999999999986	3.2693819982570655
0.09200000000000008	3.2655582756111086
0.09399999999999986	3.2616564225691453
0.09600000000000009	3.2576768128240507
0.09799999999999986	3.2536198268881624
0.10000000000000009	3.249485852019673
0.10199999999999987	3.2452752821478885
0.10400000000000009	3.240988517797364
0.10599999999999987	3.2366259660109704
0.1080000000000001	3.2321880402718697
0.10999999999999988	3.2276751604244778
0.1120000000000001	3.2230877525943953
0.11399999999999988	3.2184262491073476
0.1160000000000001	3.2136910884071797
0.11799999999999988	3.2088827149728765
0.1200000000000001	3.2040015792347147
0.12199999999999989	3.199048137489477
0.12400000000000011	3.1940228521795566
0.1259999999999999	3.188926190255278
0.1280000000000001	3.18375862537308
0.1299999999999999	3.1785206368836403
0.13200000000000012	3.1732127088433617
0.1339999999999999	3.1678353309217453
0.13600000000000012	3.162388998038836
0.1379999999999999	3.156874210274303
0.14000000000000012	3.1512914727758776
0.1419999999999999	3.1456412956671773
0.14400000000000013	3.139924193954906
0.1459999999999999	3.134140687435543
0.14800000000000013	3.1282913006014192
0.1499999999999999	3.122376562546352
0.15200000000000014	3.116397006870745
0.15399999999999991	3.11035317158625
0.15600000000000014	3.1042455990199938
0.15799999999999992	3.098074835718413
0.16000000000000014	3.091841432350693
0.16199999999999992	3.085545943611872
0.16400000000000015	3.079188928125622
0.16599999999999993	3.0727709483467294
0.16800000000000015	3.0662925704633124
0.16999999999999993	3.0597543642988003
0.17200000000000015	3.053156903213695
0.17399999999999993	3.0465007640071415
0.17600000000000016	3.0397865268183493
0.17799999999999994	3.033014775027879
0.18000000000000016	3.026186095156293
0.18199999999999994	3.019301076775621
0.18400000000000016	3.01236031239432
0.18599999999999994	3.0053643973693878
0.18800000000000017	2.9983139298044867
0.18999999999999995	2.9912095104509753
0.19200000000000017	2.984051742608977
0.19399999999999995	2.97684123202854
0.19600000000000017	2.96957858681087
0.19799999999999995	2.9622644173097172
0.20000000000000018	2.9548993360328706
0.20199999999999996	2.947483957543876
0.20400000000000018	2.940018898363886
0.20599999999999996	2.9325047768737966
0.20800000000000018	2.924942213216567
0.20999999999999996	2.917331829199854
0.2120000000000002	2.9096742481988946
0.21399999999999997	2.9019700950597462
0.2160000000000002	2.8942199960028057
0.21799999999999997	2.8864245785267504
0.2200000000000002	2.8785844713127906
0.22199999999999998	2.870700304129383
0.2240000000000002	2.862772707737323
0.22599999999999998	2.8548023137953016
0.2280000000000002	2.846789754765919
0.22999999999999998	2.838735663822186
0.2320000000000002	2.8306406747545174
0.23399999999999999	2.822505421878276
0.2360000000000002	2.8143305399418157
0.238	2.8061166640351423
0.2400000000000002	2.7978644294990995
0.242	2.7895744718351967
0.24400000000000022	2.781247426616029
0.246	2.77288392939634
0.24800000000000022	2.76448461597371
0.25	2.756050120857895
0.2520000000000002	2.7475810794247373
0.254	2.739078126280916
0.2560000000000002	2.730541895389302
0.258	2.7219730207780723
0.26000000000000023	2.7133721352199927
0.262	2.704739871006908
0.26400000000000023	2.6960768596436475
0.266	2.687383731766326
0.26800000000000024	2.6786611170614325
0.27	2.669909644185757
0.27200000000000024	2.661129940687122
0.274	2.6523226329259835
0.27600000000000025	2.643488345997856
0.278	2.63462770365663
0.28000000000000025	2.6257413282387465
0.28200000000000003	2.616829840588272
0.28400000000000025	2.6078938599828563
0.28600000000000003	2.5989340040606184
0.28800000000000026	2.589950888747925
0.29000000000000004	2.5809451281881213
0.29200000000000026	2.5719173346711686
0.29400000000000004	2.562868118564262
0.29600000000000026	2.5537980882433513
0.29800000000000004	2.544707850025678
0.30000000000000027	2.53559800810322
0.30200000000000005	2.52646916447717
0.30400000000000027	2.5173219188933347
0.30600000000000005	2.508156868778573
0.3080000000000003	2.4989746091781853
0.31000000000000005	2.489775732694329
0.3120000000000003	2.4805608294254142
0.31400000000000006	2.471330486906533
0.3160000000000003	2.4620852900508665
0.31800000000000006	2.452825821092142
0.3200000000000003	2.443552659528081
0.32200000000000006	2.434266382064893
0.3240000000000003	2.4249675625627685
0.32600000000000007	2.415656771982432
0.3280000000000003	2.4063345783326935
0.33000000000000007	2.3970015466190553
0.33199999999999985	2.38765823879334
0.3340000000000001	2.3783052137043486
0.33599999999999985	2.368943027049584
0.3380000000000001	2.359572231327958
0.33999999999999986	2.350193375793594
0.3420000000000001	2.3408070064106115
0.34399999999999986	2.331413665808998
0.3460000000000001	2.32201389324146
0.34799999999999986	2.3126082245413677
0.3500000000000001	2.3031971920816785
0.35199999999999987	2.293781324734931
0.3540000000000001	2.284361147834242
0.35599999999999987	2.2749371831353518
0.3580000000000001	2.2655099487796706
0.3599999999999999	2.256079959258376
0.3620000000000001	2.2466477253774957
0.3639999999999999	2.2372137542240322
0.3660000000000001	2.2277785491330877
0.3679999999999999	2.218342609654294
0.3700000000000001	2.208906431527896
0.3719999999999999	2.1994705066442806
0.3740000000000001	2.1900353230223124
0.3759999999999999	2.1806013647796343
0.3780000000000001	2.1711691121057566
0.3799999999999999	2.161739041236169
0.3820000000000001	2.1523116244273863
0.3839999999999999	2.142887329932991
0.3860000000000001	2.13346662198062
0.3879999999999999	2.124049960749933
0.3900000000000001	2.114637802351493
0.3919999999999999	2.105230598806635
0.39400000000000013	2.0958287980282355
0.3959999999999999	2.08643284380236
0.39800000000000013	2.0770431757712675
0.3999999999999999	2.0676602294162314
0.40200000000000014	2.0582844360427304
0.4039999999999999	2.048916222765458
0.40600000000000014	2.0395560124946357
0.4079999999999999	2.030204223923178
0.41000000000000014	2.0208612715146916
0.4119999999999999	2.0115275654923814
0.41400000000000015	2.0022035118287875
0.4159999999999999	1.9928895122364052
0.41800000000000015	1.9835859641591143
0.41999999999999993	1.974293260764478
0.42200000000000015	1.965011790936839
0.42399999999999993	1.9557419392712556
0.42600000000000016	1.9464840860682324
0.42799999999999994	1.9372386073292562
0.43000000000000016	1.9280058747531161
0.43199999999999994	1.9187862557330206
0.43400000000000016	1.909580113354458
0.43599999999999994	1.900387806393852
0.43800000000000017	1.8912096893179313
0.43999999999999995	1.88204611228389
0.44200000000000017	1.872897421140227
0.44399999999999995	1.863763957428355
0.4460000000000002	1.8546460583848883
0.44799999999999995	1.8455440569446582
0.4500000000000002	1.8364582817444037
0.45199999999999996	1.827389057127164
0.4540000000000002	1.8183367031473179
0.45599999999999996	1.8093015355763198
0.4580000000000002	1.8002838659090503
0.45999999999999996	1.7912840013708549
0.4620000000000002	1.7823022449251587
0.46399999999999997	1.7733388952817677
0.4660000000000002	1.7643942469057181
0.46799999999999997	1.755468590026787
0.4700000000000002	1.7465622106495418
0.472	1.7376753905640105
0.4740000000000002	1.7288084073568968
0.476	1.7199615344233794
0.4780000000000002	1.7111350409794304
0.48	1.702329192074712
0.4820000000000002	1.6935442486059609
0.484	1.6847804673309377
0.4860000000000002	1.6760381008828389
0.488	1.6673173977852516
0.4900000000000002	1.6586186024675567
0.492	1.6499419552808492
0.4940000000000002	1.641287692514291
0.496	1.6326560464119548
0.4980000000000002	1.6240472454679693
0.5	1.6154615133128898
0.5020000000000002	1.6068990704598267
0.504	1.5983601331494957
0.5060000000000002	1.5898449136681754
0.508	1.581353620176711
0.5100000000000002	1.5728864575061117
0.512	1.5644436259914953
0.5140000000000002	1.5560253222989953
0.516	1.5476317392409504
0.5180000000000002	1.5392630657971005
0.52	1.5309194871361582
0.5220000000000002	1.522601184637678
0.524	1.5143083359142802
0.5260000000000002	1.5060411148341475
0.528	1.4977996915438718
0.5300000000000002	1.4895842324915438
0.532	1.4813949004501739
0.5340000000000003	1.4732318545413468
0.536	1.4650952502591836
0.5380000000000003	1.4569852394945197
0.54	1.4489019705593709
0.5420000000000003	1.4408455882116027
0.544	1.4328162336798635
0.5460000000000003	1.4248140446887145
0.548	1.416839155483995
0.5500000000000003	1.4088916968583718
0.552	1.4009717961771084
0.5540000000000003	1.393079577404
0.556	1.3852151611275203
0.5580000000000003	1.3773786645871
0.56	1.3695702016996145
0.5620000000000003	1.3617898830859894
0.5640000000000001	1.3540378160979887
0.5660000000000003	1.3463141048451146
0.5680000000000001	1.3386188502216678
0.5700000000000003	1.3309521499339139
0.5720000000000001	1.3233140985273855
0.5740000000000003	1.3157047874142758
0.5760000000000001	1.3081243049009628
0.5780000000000003	1.3005727362156037
0.5800000000000001	1.2930501635358445
0.5820000000000003	1.2855566660165898
0.5840000000000001	1.2780923198178733
0.5859999999999999	1.2706571981327757
0.5880000000000001	1.2632513712154156
0.5899999999999999	1.2558749064090098
0.5920000000000001	1.2485278681739531
0.5939999999999999	1.2412103181159786
0.5960000000000001	1.23392231501432
0.5979999999999999	1.2266639148499399
0.6000000000000001	1.21943517083375
0.6019999999999999	1.2122361334348826
0.6040000000000001	1.2050668504089475
0.6059999999999999	1.1979273668263217
0.6080000000000001	1.1908177251004175
0.6099999999999999	1.1837379650159714
0.6120000000000001	1.1766881237573033
0.6139999999999999	1.1696682359365782
0.6160000000000001	1.1626783336220294
0.6179999999999999	1.155718446366187
0.6200000000000001	1.1487886012340398
0.6219999999999999	1.1418888228311967
0.6240000000000001	1.1350191333319823
0.6259999999999999	1.128179552507511
0.6280000000000001	1.1213700977536862
0.6299999999999999	1.1145907841191804
0.6320000000000001	1.1078416243333182
0.6339999999999999	1.101122628833932
0.6360000000000001	1.0944338057951235
0.6379999999999999	1.0877751611549793
0.6400000000000001	1.0811466986431864
0.6419999999999999	1.0745484198085935
0.6440000000000001	1.0679803240466637
0.6459999999999999	1.061442408626868
0.6480000000000001	1.0549346687199617
0.6499999999999999	1.0484570974251923
0.6520000000000001	1.0420096857973808
0.6539999999999999	1.035592422873935
0.6560000000000001	1.0292052957017237
0.6579999999999999	1.0228482893638762
0.6600000000000001	1.0165213870064391
0.6619999999999999	1.0102245698649486
0.6640000000000001	1.0039578172908585
0.6659999999999999	0.9977211067778725
0.6680000000000001	0.991514413988125
0.6699999999999999	0.9853377127782723
0.6720000000000002	0.9791909752254148
0.6739999999999999	0.973074171652925
0.6760000000000002	0.9669872706561085
0.6779999999999999	0.9609302391277574
0.6800000000000002	0.954903042283542
0.6819999999999999	0.9489056436872771
0.6840000000000002	0.9429380052760332
0.6859999999999999	0.937000087385113
0.6880000000000002	0.9310918487728665
0.69	0.925213246645375
0.6920000000000002	0.9193642366809582
0.694	0.9135447730545565
0.6960000000000002	0.9077548084619298
0.698	0.901994294143722
0.7000000000000002	0.8962631799093479
0.702	0.8905614141607359
0.7040000000000002	0.8848889439158938
0.706	0.8792457148323234
0.7080000000000002	0.8736316712302585
0.71	0.8680467561157482
0.7120000000000002	0.8624909112035603
0.714	0.8569640769399267
0.7160000000000002	0.8514661925251094
0.718	0.8459971959358041
0.7200000000000002	0.840557023947359
0.722	0.835145612155839
0.7240000000000002	0.8297628949998923
0.726	0.8244088057824636
0.7280000000000002	0.8190832766923137
0.73	0.813786238825379
0.7320000000000002	0.8085176222059341
0.734	0.8032773558075957
0.7360000000000002	0.7980653675741323
0.738	0.7928815844401056
0.7400000000000002	0.7877259323513217
0.742	0.7825983362851159
0.7440000000000002	0.7774987202704351
0.746	0.7724270074077669
0.7480000000000002	0.7673831198888597
0.75	0.7623669790162825
0.7520000000000002	0.7573785052227886
0.754	0.7524176180905051
0.7560000000000002	0.7474842363699351
0.758	0.7425782779987828
0.7600000000000002	0.7376996601205874
0.762	0.7328482991031877
0.7640000000000002	0.7280241105569868
0.766	0.7232270093530541
0.7680000000000002	0.7184569096410243
0.77	0.7137137248668352
0.7720000000000002	0.7089973677902615
0.774	0.7043077505022887
0.7760000000000002	0.6996447844422837
0.778	0.6950083804150063
0.7800000000000002	0.6903984486074171
0.782	0.6858148986053244
0.7840000000000003	0.6812576394098339
0.786	0.676726579453636
0.7880000000000003	0.6722216266170934
0.79	0.6677426882441698
0.7920000000000003	0.6632896711581615
0.794	0.6588624816772675
0.7960000000000003	0.6544610256299684
0.798	0.6500852083702383
0.8000000000000003	0.6457349347925716
0.802	0.6414101093468434
0.8040000000000003	0.6371106360526647
0.806	0.6328364185151869
0.8080000000000003	0.6285873599374677
0.81	0.6243633631359562
0.8120000000000003	0.6201643305541403
0.8140000000000001	0.6159901642763671
0.8160000000000003	0.6118407660414824
0.8180000000000001	0.6077160372563083
0.8200000000000003	0.6036158790089425
0.8220000000000001	0.5995401920819029
0.8240000000000003	0.5954888769650875
0.8260000000000001	0.5914618338685851
0.8280000000000003	0.5874589627353025
0.8300000000000001	0.5834801632534451
0.8320000000000003	0.5795253348688162
0.8340000000000001	0.5755943767969686
0.8360000000000003	0.571687188035179
0.8380000000000001	0.5678036673742777
0.8399999999999999	0.5639437134103016
0.8420000000000001	0.5601072245560875
0.8439999999999999	0.5562940990522656
0.8460000000000001	0.5525042349789695
0.8479999999999999	0.5487375302665184
0.8500000000000001	0.5449938827063755
0.8519999999999999	0.5412731899618736
0.8540000000000001	0.5375753495787781
0.8559999999999999	0.5339002589957073
0.8580000000000001	0.5302478155543932
0.8599999999999999	0.5266179165098003
0.8620000000000001	0.523010459040089
0.8639999999999999	0.5194253402564365
0.8660000000000001	0.5158624572127046
0.8679999999999999	0.5123217069149735
0.8700000000000001	0.5088029863309164
0.8719999999999999	0.5053061923990441
0.8740000000000001	0.5018312220377973
0.8759999999999999	0.4983779721545081
0.8780000000000001	0.4949463396542103
0.8799999999999999	0.49153622144832243
0.8820000000000001	0.48814751446318194
0.8839999999999999	0.4847801156484542
0.8860000000000001	0.4814339219853964
0.8879999999999999	0.4781088304949951
0.8900000000000001	0.47480473824596486
0.8919999999999999	0.47152154236262056
0.8940000000000001	0.4682591400326129
0.8959999999999999	0.46501742851454214
0.8980000000000001	0.46179630514543374
0.8999999999999999	0.4585956673480989
0.9020000000000001	0.455415412638357
0.9039999999999999	0.4522554386321433
0.9060000000000001	0.449115643052486
0.9079999999999999	0.44599592373636543
0.9100000000000001	0.4428961786414472
0.9119999999999999	0.439816305852704
0.9140000000000001	0.4367562035889046
0.9159999999999999	0.43371577020900154
0.9180000000000001	0.4306949042183863
0.9199999999999999	0.42769350427504377
0.9220000000000002	0.42471146919557873
0.9239999999999999	0.42174869796113973
0.9260000000000002	0.41880508972322555
0.9279999999999999	0.41588054380938394
0.9300000000000002	0.4129749597287959
0.9319999999999999	0.41008823717775833
0.9340000000000002	0.4072202760450514
0.9359999999999999	0.4043709764172102
0.9380000000000002	0.40154023858367693
0.94	0.3987279630418661
0.9420000000000002	0.3959340505021093
0.944	0.39315840189251466
0.9460000000000002	0.39040091836371293
0.948	0.3876615012935131
0.9500000000000002	0.3849400522914523
0.952	0.38223647320325677
0.9540000000000002	0.37955066611519617
0.956	0.3768825333583562
0.9580000000000002	0.3742319775128027
0.96	0.3715989014116659
0.9620000000000002	0.36898320814512336
0.964	0.36638480106429966
0.9660000000000002	0.36380358378506883
0.968	0.36123946019177733
0.9700000000000002	0.35869233444087045
0.972	0.3561621109644401
0.9740000000000002	0.3536486944736809
0.976	0.3511519899622683
0.9780000000000002	0.3486719027096456
0.98	0.34620833828423875
0.9820000000000002	0.34376120254657905
0.984	0.34133040165235656
0.9860000000000002	0.33891584205538305
0.988	0.33651743051048993
0.9900000000000002	0.3341350740763338
0.992	0.33176868011814165
0.9940000000000002	0.32941815631036714
0.996	0.3270834106392837
0.9980000000000002	0.32476435140549553
1.	0.3224608873971789
1.0019999999999998	0.32017292720287477
1.0040000000000004	0.31790038025795814
1.0060000000000002	0.31564315614408167
1.008	0.3134011646223071
1.0099999999999998	0.3111743162265337
1.0120000000000005	0.30896252136994895
1.0140000000000002	0.3067656909498994
1.016	0.3045837361975614
1.0179999999999998	0.3024165686797806
1.0200000000000005	0.30026410030084355
1.0220000000000002	0.2981262433041897
1.024	0.2960029102740579
1.0259999999999998	0.2938940141370769
1.0280000000000005	0.2917994681637947
1.0300000000000002	0.2897191859701533
1.032	0.28765308151889546
1.0339999999999998	0.2856010691209264
1.0360000000000005	0.28356306343661253
1.0380000000000003	0.28153897947702944
1.04	0.2795287326051496
1.0419999999999998	0.2775322385369816
1.0440000000000005	0.2755494133426545
1.0460000000000003	0.27358017344745467
1.048	0.2716244356328013
1.0499999999999998	0.26968211703718203
1.0520000000000005	0.2677531351570336
1.0540000000000003	0.26583740784757864
1.056	0.2639348533236047
1.0579999999999998	0.2620453901602064
1.0600000000000005	0.2601689372934752
1.0620000000000003	0.25830541402114876
1.064	0.25645474000320506
1.0659999999999998	0.2546168352624245
1.0680000000000005	0.25279162018489865
1.0700000000000003	0.25097901552050467
1.072	0.24917894238332772
1.0739999999999998	0.2473913222520513
1.0760000000000005	0.245616076970299
1.0780000000000003	0.2438531287469459
1.08	0.24210240015637705
1.0819999999999999	0.2403638141387194
1.0840000000000005	0.23863729400002875
1.0860000000000003	0.23692276341244534
1.088	0.23522014641430192
1.0899999999999999	0.233529367410208
1.0920000000000005	0.23185035117109049
1.0940000000000003	0.23018302283420436
1.096	0.2285273079031032
1.0979999999999999	0.22688313224758225
1.0999999999999996	0.22525042210358456
1.1020000000000003	0.22362910407307576
1.104	0.22201910512388945
1.1059999999999999	0.22042035258953485
1.1079999999999997	0.21883277416898114
1.1100000000000003	0.21725629792640577
1.112	0.21569085229091992
1.1139999999999999	0.21413636605625566
1.1159999999999997	0.21259276838043356
1.1180000000000003	0.21105998878539647
1.12	0.20953795715662132
1.1219999999999999	0.20802660374269685
1.1239999999999997	0.20652585915488167
1.1260000000000003	0.20503565436663282
1.1280000000000001	0.2035559207131122
1.13	0.20208658989068384
1.1319999999999997	0.20062759395628976
1.1340000000000003	0.1991788653270023
1.1360000000000001	0.1977403367793532
1.138	0.19631194144873762
1.1399999999999997	0.1948936128287773
1.1420000000000003	0.19348528477066249
1.1440000000000001	0.1920868914824737
1.146	0.19069836752847696
1.1479999999999997	0.18931964782840544
1.1500000000000004	0.18795066765671561
1.1520000000000001	0.18659136264182963
1.154	0.18524166876535114
1.1559999999999997	0.18390152236126833
1.1580000000000004	0.1825708601151358
1.1600000000000001	0.1812496190632414
1.162	0.17993773659175102
1.1639999999999997	0.17863515043583894
1.1660000000000004	0.1773417986788033
1.1680000000000001	0.1760576197511631
1.17	0.1747825524297371
1.1719999999999997	0.17351653583671242
1.1740000000000004	0.17225950943869353
1.1760000000000002	0.17101141304574058
1.178	0.1697721868103881
1.1799999999999997	0.168541771226654
1.1820000000000004	0.16732010712903364
1.1840000000000002	0.1661071356914812
1.186	0.16490279842637529
1.1879999999999997	0.1637070371834758
1.1900000000000004	0.16251979414886464
1.1920000000000002	0.16134101184388036
1.194	0.16017063312403332
1.1959999999999997	0.15900860117791493
1.1980000000000004	0.15785485952609518
1.2000000000000002	0.1567093520200097
1.202	0.1555720228408335
1.2039999999999997	0.15444281649834815
1.2060000000000004	0.15332167782979697
1.2080000000000002	0.15220855199873426
1.21	0.15110338449386013
1.2119999999999997	0.15000612112784953
1.2140000000000004	0.14891670803617296
1.2160000000000002	0.14783509167591027
1.218	0.14676121882454993
1.2199999999999998	0.14569503657878818
1.2220000000000004	0.14463649235331652
1.2240000000000002	0.14358553387960477
1.226	0.14254210920467206
1.2279999999999998	0.14150616668985658
1.2300000000000004	0.1404776550095763
1.2320000000000002	0.13945652315008458
1.234	0.13844272040821665
1.2359999999999998	0.13743619639013527
1.2380000000000004	0.13643690101006692
1.2400000000000002	0.13544478448903552
1.242	0.13445979735358732
1.2439999999999998	0.1334818904345157
1.2460000000000004	0.13251101486557695
1.2480000000000002	0.13154712208220679
1.25	0.1305901638202251
1.2519999999999998	0.12964009211454539
1.2540000000000004	0.12869685929787317
1.2560000000000002	0.12776041799940668
1.258	0.12683072114352817
1.2599999999999998	0.12590772194849825
1.2620000000000005	0.12499137392514206
1.2640000000000002	0.12408163087553639
1.266	0.12317844689169162
1.2679999999999998	0.12228177635423187
1.2700000000000005	0.12139157393107447
1.2720000000000002	0.12050779457610564
1.274	0.11963039352785355
1.2759999999999998	0.11875932630816301
1.2780000000000005	0.11789454872086347
1.2800000000000002	0.11703601685044265
1.282	0.11618368706071022
1.2839999999999998	0.1153375159934678
1.2860000000000005	0.11449746056717372
1.2880000000000003	0.11366347797561067
1.29	0.11283552568654802
1.2919999999999998	0.11201356144040638
1.2940000000000005	0.1111975432489228
1.2960000000000003	0.11038742939381414
1.298	0.10958317842544012
1.2999999999999998	0.1087847491614665
1.3020000000000005	0.10799210068553027
1.3040000000000003	0.10720519234590395
1.306	0.10642398375415837
1.3079999999999998	0.10564843478383014
1.3100000000000005	0.10487850556908507
1.3120000000000003	0.10411415650338843
1.314	0.1033553482381686
1.3159999999999998	0.10260204168148904
1.3180000000000005	0.10185419799671556
1.3200000000000003	0.10111177860119053
1.322	0.10037474516490204
1.3239999999999998	0.09964305960916
1.3260000000000005	0.09891668410527098
1.3280000000000003	0.09819558107321694
1.33	0.09747971318033187
1.3319999999999999	0.09676904333998457
1.3340000000000005	0.09606353471026022
1.3360000000000003	0.09536315069264804
1.338	0.09466785493072531
1.3399999999999999	0.09397761130884862
1.3420000000000005	0.093292383950845
1.3440000000000003	0.09261213721870735
1.346	0.09193683571128973
1.3479999999999999	0.09126644426300708
1.3500000000000005	0.09060092794253723
1.3520000000000003	0.08994025205152735
1.354	0.0892843821232985
1.3559999999999999	0.08863328392155845
1.3579999999999997	0.08798692343911431
1.3600000000000003	0.08734526689658871
1.362	0.08670828074114123
1.3639999999999999	0.08607593164518894
1.3659999999999997	0.08544818650513335
1.3680000000000003	0.08482501244008994
1.37	0.08420637679062179
1.3719999999999999	0.08359224711747394
1.3739999999999997	0.0829825912003142
1.3760000000000003	0.08237737703647603
1.3780000000000001	0.08177657283970674
1.38	0.08118014703891548
1.3819999999999997	0.08058806827692926
1.3840000000000003	0.08000030540925036
1.3860000000000001	0.07941682750281967
1.388	0.0788376038347791
1.3899999999999997	0.07826260389124445
1.3920000000000003	0.0776917973660772
1.3940000000000001	0.07712515415966273
1.396	0.07656264437769214
1.3979999999999997	0.07600423832994695
1.4000000000000004	0.0754499065290901
1.4020000000000001	0.07489961968945974
1.404	0.07435334872586705
1.4059999999999997	0.07381106475239907
1.4080000000000004	0.07327273908122542
1.4100000000000001	0.07273834322140946
1.412	0.07220784887772431
1.4139999999999997	0.0716812279494714
1.4160000000000004	0.07115845252930525
1.4180000000000001	0.07063949490206362
1.42	0.07012432754359901
1.4219999999999997	0.06961292311961699
1.4240000000000004	0.06910525448451807
1.4260000000000002	0.06860129468024656
1.428	0.06810101693513797
1.4299999999999997	0.06760439466277961
1.4320000000000004	0.06711140146086791
1.4340000000000002	0.06662201111007565
1.436	0.06613619757292093
1.4379999999999997	0.0656539349926387
1.4400000000000004	0.0651751976920751
1.4420000000000002	0.06469996017254954
1.444	0.06422819711275714
1.4459999999999997	0.06375988336766088
1.4480000000000004	0.06329499396738807
1.4500000000000002	0.06283350411613577
1.452	0.06237538919107737
1.4539999999999997	0.061920624741275784
1.4560000000000004	0.06146918648660186
1.4580000000000002	0.06102105031665648
1.46	0.060576192289698814
1.4619999999999997	0.06013458863157814
1.4640000000000004	0.05969621573467201
1.4660000000000002	0.05926105015682705
1.468	0.05882906862030788
1.4699999999999998	0.05840024801074824
1.4720000000000004	0.05797456537610774
1.4740000000000002	0.05755199792563482
1.476	0.057132523028832975
1.4779999999999998	0.05671611821443262
1.4800000000000004	0.05630276116936753
1.4820000000000002	0.05589242973775797
1.484	0.05548510191989628
1.4859999999999998	0.05508075587123814
1.4880000000000004	0.05467936990139967
1.4900000000000002	0.05428092247316109
1.492	0.053885392201469234
1.4939999999999998	0.05349275785245219
1.4960000000000004	0.05310299834243498
1.4980000000000002	0.05271609273696024
1.5	0.052332020249816855
1.5019999999999998	0.051950760242067594
1.5040000000000004	0.05157229222108932
1.5060000000000002	0.05119659583961287
1.508	0.050823650894767966
1.5099999999999998	0.050453437327137106
1.5120000000000005	0.050085935219809016
1.5140000000000002	0.049721124797441875
1.516	0.04935898642532902
1.5179999999999998	0.048999500608468353
1.5200000000000005	0.048642647990640234
1.5220000000000002	0.04828840935348794
1.524	0.04793676561560227
1.5259999999999998	0.047587697831613616
1.5280000000000005	0.047241187191287316
1.5300000000000002	0.04689721501862294
1.532	0.04655576277096177
1.5339999999999998	0.04621681203809537
1.5360000000000005	0.045880344541380964
1.5380000000000003	0.04554634213286254
1.54	0.04521478679439446
1.5419999999999998	0.04488566063677204
1.5440000000000005	0.04455894589886498
1.5460000000000003	0.04423462494675866
1.548	0.04391268027289627
1.5499999999999998	0.043593094495228836
1.5520000000000005	0.04327585035636893
1.5540000000000003	0.042960930722749695
1.556	0.04264831858378719
1.5579999999999998	0.04233799705104822
1.5600000000000005	0.04202994935742512
1.5620000000000003	0.0417241588563123
1.564	0.04142060902078689
1.5659999999999998	0.04111928344279894
1.5680000000000005	0.040820165832359444
1.5700000000000003	0.04052324001674127
1.572	0.040228489939675205
1.5739999999999998	0.03993589966055991
1.5760000000000005	0.03964545335366924
1.5780000000000003	0.0393571353073696
1.58	0.039070929923337015
1.5819999999999999	0.03878682171578438
1.5840000000000005	0.038504795310686735
1.5860000000000003	0.03822483544501826
1.588	0.03794692696598689
1.5899999999999999	0.03767105483027941
1.5920000000000005	0.0373972041033056
1.5940000000000003	0.037125359958453806
1.596	0.03685550767634158
1.5979999999999999	0.03658763264408093
1.6000000000000005	0.03632172035454074
1.6020000000000003	0.03605775640561618
1.604	0.03579572649950332
1.6059999999999999	0.03553561644197655
1.6080000000000005	0.03527741214167188
1.6100000000000003	0.035021099609373524
1.612	0.03476666495730438
1.6139999999999999	0.03451409439842332
1.6159999999999997	0.03426337424572395
1.6180000000000003	0.03401449091153905
1.62	0.03376743090685033
1.6219999999999999	0.033522180840598784
1.6239999999999997	0.033278727419005116
1.6260000000000003	0.03303705744488753
1.6280000000000001	0.032797157816990795
1.63	0.03255901552931351
1.6319999999999997	0.032322617670442554
1.6340000000000003	0.03208795142289255
1.6360000000000001	0.03185500406244615
1.638	0.03162376295750283
1.6399999999999997	0.031394215568426455
1.6420000000000003	0.031166349446903118
1.6440000000000001	0.03094015223529717
1.646	0.030715611666015847
1.6479999999999997	0.03049271556087534
1.6500000000000004	0.03027145183047093
1.6520000000000001	0.030051808473553984
1.654	0.029833773576408457
1.6559999999999997	0.02961733531223446
1.6580000000000004	0.029402481940535897
1.6600000000000001	0.02918920180651009
1.662	0.028977483340443474
1.6639999999999997	0.028767315057108184
1.6660000000000004	0.028558685555166555
1.6680000000000001	0.028351583516576375
1.67	0.028145997706001284
1.6719999999999997	0.02794191697022394
1.6740000000000004	0.027739330237564554
1.6760000000000002	0.027538226517301697
1.678	0.02733859489909869
1.6799999999999997	0.02714042455243062
1.6820000000000004	0.02694370472601967
1.6840000000000002	0.02674842474726928
1.686	0.026554574021705624
1.6879999999999997	0.026362142032419898
1.6900000000000004	0.02617111833951803
1.6920000000000002	0.025981492579570227
1.694	0.02579325446506535
1.6959999999999997	0.025606393783870498
1.6980000000000004	0.025420900398691573
1.7000000000000002	0.02523676424654036
1.702	0.02505397533820096
1.7039999999999997	0.024872523757705305
1.7060000000000004	0.02469239966180663
1.7080000000000002	0.024513593279460105
1.71	0.02433609491130601
1.7119999999999997	0.024159894929155608
1.7140000000000004	0.02398498377548073
1.7160000000000002	0.02381135196290799
1.718	0.023638990073714027
1.7199999999999998	0.023467888759327198
1.7220000000000004	0.023298038739828542
1.7240000000000002	0.023129430803461686
1.726	0.02296205580613973
1.7279999999999998	0.022795904670960036
1.7300000000000004	0.022630968387721294
1.7320000000000002	0.022467238012442426
1.734	0.022304704666885472
1.7359999999999998	0.02214335953808335
1.7380000000000004	0.021983193877867405
1.7400000000000002	0.021824199002401623
1.742	0.021666366291718225
1.7439999999999998	0.021509687189256263
1.7460000000000004	0.021354153201404047
1.7480000000000002	0.021199755897044762
1.75	0.021046486907104204
1.7519999999999998	0.02089433792410225
1.7540000000000004	0.02074330070170795
1.7560000000000002	0.020593367054298223
1.758	0.02044452885651466
1.7599999999999998	0.020296778042831726
1.7620000000000005	0.020150106607119998
1.7640000000000002	0.02000450660221806
1.766	0.0198599701395029
1.7679999999999998	0.01971648938846713
1.7700000000000005	0.019574056576297103
1.7720000000000002	0.019432663987453355
1.774	0.01929230396325546
1.7759999999999998	0.019152968901469582
1.7780000000000005	0.01901465125589669
1.7800000000000002	0.01887734353596811
1.782	0.018741038306337814
1.7839999999999998	0.018605728186484257
1.7860000000000005	0.01847140585030814
1.7880000000000003	0.018338064025739006
1.79	0.018205695494340757
1.7919999999999998	0.01807429309092138
1.7940000000000005	0.017943849703144735
1.7960000000000003	0.01781435827114572
1.798	0.017685811787148287
1.7999999999999998	0.017558203295084326
1.8020000000000005	0.017431525890218357
1.8040000000000003	0.017305772718771387
1.806	0.017180936977549716
1.8079999999999998	0.017057011913575573
1.8100000000000005	0.016933990823720973
1.8120000000000003	0.01681186705434261
1.814	0.01669063400092104
1.8159999999999998	0.0165702851077013
1.8180000000000005	0.01645081386733678
1.8200000000000003	0.016332213820534694
1.822	0.016214478555704574
1.8239999999999998	0.01609760170861068
1.8260000000000005	0.015981576962022664
1.8280000000000003	0.01586639804537462
1.83	0.015752058734420715
1.8319999999999999	0.015638552850898053
1.8340000000000005	0.015525874262188108
1.8360000000000003	0.015414016880982963
1.838	0.01530297466495342
1.8399999999999999	0.015192741616418972
1.8420000000000005	0.015083311782019729
1.8440000000000003	0.014974679252392837
1.846	0.014866838161847945
1.8479999999999999	0.014759782688047937
1.8500000000000005	0.014653507051690481
1.8520000000000003	0.014548005516191152
1.854	0.014443272387371203
1.8559999999999999	0.014339302013144165
1.8580000000000005	0.014236088783209148
1.8600000000000003	0.014133627128740892
1.862	0.014031911522086651
1.8639999999999999	0.013930936476464264
1.8659999999999997	0.01383069654565889
1.8680000000000003	0.013731186323726935
1.87	0.013632400444699233
1.8719999999999999	0.013534333582286538
1.8739999999999997	0.013436980449587747
1.8760000000000003	0.013340335798799537
1.8780000000000001	0.013244394420929836
1.88	0.013149151145509687
1.8819999999999997	0.013054600840312213
1.8840000000000003	0.01296073841106883
1.8860000000000001	0.01286755880119037
1.888	0.012775056991489274
1.8899999999999997	0.012683227999904118
1.8920000000000003	0.012592066881225564
1.8940000000000001	0.012501568726825332
1.896	0.012411728664385295
1.8979999999999997	0.012322541857630341
1.9000000000000004	0.012234003506062489
1.9020000000000001	0.01214610884469694
1.904	0.01205885314379986
1.9059999999999997	0.01197223170862792
1.9080000000000004	0.011886239879170273
1.9100000000000001	0.011800873029892469
1.912	0.011716126569481402
1.9139999999999997	0.011631995940592452
1.9160000000000004	0.011548476619598217
1.9180000000000001	0.011465564116341495
1.92	0.011383253973884793
1.9219999999999997	0.011301541768267885
1.9240000000000004	0.011220423108261499
1.9260000000000002	0.011139893635127086
1.928	0.011059949022376144
1.9299999999999997	0.01098058497553156
1.9320000000000004	0.010901797231890687
1.9340000000000002	0.01082358156029124
1.936	0.010745933760876698
1.9379999999999997	0.010668849664866148
1.9400000000000004	0.010592325134322468
1.9420000000000002	0.010516356061926626
1.944	0.01044093837074853
1.9459999999999997	0.010366068014023304
1.9480000000000004	0.010291740974928479
1.9500000000000002	0.010217953266361601
1.952	0.010144700930720039
1.9539999999999997	0.010071980039682389
1.9560000000000004	0.009999786693993085
1.9580000000000002	0.009928117023245125
1.96	0.009856967185667885
1.9619999999999997	0.009786333367913581
1.9640000000000004	0.00971621178484837
1.9660000000000002	0.009646598679341957
1.968	0.009577490322060343
1.9699999999999998	0.009508883011259926
1.9720000000000004	0.009440773072583248
1.9740000000000002	0.009373156858856044
1.976	0.009306030749884701
1.9779999999999998	0.009239391152257274
1.9800000000000004	0.009173234499144551
1.9820000000000002	0.009107557250103043
1.984	0.009042355890879086
1.9859999999999998	0.008977626933214756
1.9880000000000004	0.008913366914654447
1.9900000000000002	0.008849572398354745
1.992	0.008786239972893567
1.9939999999999998	0.008723366252081385
1.9960000000000004	0.008660947874773983
1.9980000000000002	0.008598981504687
2.	0.008537463830212318
2.002	0.00847639156423251
2.0040000000000004	0.008415761443941398
2.0060000000000002	0.008355570230662183
2.008	0.008295814709669207
2.01	0.008236491690009624
2.0120000000000005	0.008177598004326722
2.0140000000000002	0.008119130508685849
2.016	0.00806108608239886
2.018	0.0080034616278527
2.0200000000000005	0.007946254070337791
2.0220000000000002	0.007889460357877758
2.024	0.007833077461060439
2.026	0.007777102372871243
2.0280000000000005	0.007721532108524951
2.0300000000000002	0.007666363705302604
2.032	0.007611594222386422
2.034	0.007557220740697553
2.0360000000000005	0.007503240362733842
2.0380000000000003	0.007449650212410576
2.04	0.007396447434900863
2.042	0.007343629196477538
2.0440000000000005	0.007291192684356145
2.0460000000000003	0.007239135106540625
2.048	0.007187453691666765
2.05	0.007136145688850405
2.0520000000000005	0.007085208367535345
2.0540000000000003	0.007034639017341177
2.056	0.006984434947914223
2.058	0.006934593488778353
2.0600000000000005	0.006885111989186318
2.0620000000000003	0.006835987817975792
2.064	0.006787218363420501
2.066	0.006738801033087883
2.0680000000000005	0.0066907332536951854
2.0700000000000003	0.006643012470966788
2.072	0.006595636149493354
2.074	0.006548601772590578
2.0760000000000005	0.006501906842161701
2.0780000000000003	0.006455548878557532
2.08	0.006409525420440781
2.082	0.006363834024648537
2.0840000000000005	0.00631847226605819
2.0860000000000003	0.006273437737453028
2.088	0.006228728049388955
2.09	0.006184340830062099
2.0920000000000005	0.006140273725178132
2.0940000000000003	0.006096524397821994
2.096	0.00605309052832882
2.098	0.0060099698141543745
2.1000000000000005	0.005967159969749814
2.1020000000000003	0.0059246587264338525
2.104	0.0058824638322678875
2.106	0.0058405730519311425
2.1080000000000005	0.005798984166597523
2.1100000000000003	0.005757694973812567
2.112	0.005716703287372249
2.114	0.005676006937201367
2.1160000000000005	0.005635603769234072
2.1180000000000003	0.005595491645294811
2.12	0.005555668442980392
2.122	0.005516132055541922
2.1239999999999997	0.00547688039176903
2.1260000000000003	0.005437911375874736
2.128	0.005399222947378996
2.13	0.005360813060997484
2.1319999999999997	0.0053226796865261305
2.1340000000000003	0.005284820808730429
2.136	0.005247234427233965
2.138	0.005209918556407398
2.1399999999999997	0.0051728712252587595
2.1420000000000003	0.0051360904773256775
2.144	0.005099574370566436
2.146	0.005063320977252661
2.1479999999999997	0.0050273283838632036
2.1500000000000004	0.004991594690978583
2.152	0.004956118013175896
2.154	0.004920896478925244
2.1559999999999997	0.004885928230485405
2.1580000000000004	0.004851211423802668
2.16	0.004816744228407535
2.162	0.004782524827315483
2.1639999999999997	0.004748551416925025
2.1660000000000004	0.004714822206919428
2.168	0.004681335420167215
2.17	0.0046480892926247
2.1719999999999997	0.004615082073237819
2.1740000000000004	0.00458231202384698
2.176	0.004549777419089865
2.178	0.004517476546307064
2.1799999999999997	0.004485407705446922
2.1820000000000004	0.00445356920897331
2.184	0.004421959381770329
2.186	0.004390576561052448
2.1879999999999997	0.004359419096270703
2.1900000000000004	0.00432848534902363
2.192	0.00429777369296515
2.194	0.0042672825137168545
2.1959999999999997	0.004237010208777511
2.1980000000000004	0.004206955187435438
2.2	0.004177115870680913
2.202	0.004147490691119517
2.2039999999999997	0.004118078092885133
2.2060000000000004	0.004088876531554535
2.208	0.00405988447406283
2.21	0.004031100398618567
2.2119999999999997	0.004002522794619588
2.2140000000000004	0.0039741501625715015
2.216	0.003945981014003344
2.218	0.003918013871386498
2.2199999999999998	0.0038902472680532483
2.2220000000000004	0.0038626797481168137
2.224	0.0038353098663898334
2.226	0.0038081361883064127
2.2279999999999998	0.0037811572898423028
2.2300000000000004	0.0037543717574365313
2.232	0.003727778187914901
2.234	0.003701375188410607
2.2359999999999998	0.0036751613762903766
2.2380000000000004	0.0036491353790762972
2.24	0.0036232958343719117
2.242	0.0035976413897861625
2.2439999999999998	0.003572170702860451
2.2460000000000004	0.003546882440992967
2.248	0.003521775281367749
2.25	0.003496847910880447
2.252	0.00347209902606681
2.2540000000000004	0.003447527333030897
2.2560000000000002	0.00342313154737484
2.258	0.0033989103941271716
2.26	0.0033748626076734074
2.2620000000000005	0.003350986931686936
2.2640000000000002	0.003327282119059537
2.266	0.0033037469318337154
2.268	0.0032803801411335964
2.2700000000000005	0.003257180527098589
2.2720000000000002	0.003234146878816752
2.274	0.0032112779942567176
2.276	0.0031885726802036475
2.2780000000000005	0.003166029752193204
2.2800000000000002	0.00314364803444605
2.282	0.003121426359804347
2.284	0.0030993635696669325
2.2860000000000005	0.003077458513927199
2.2880000000000003	0.003055710050908138
2.29	0.003034117047301686
2.292	0.0030126783781054245
2.2940000000000005	0.0029913929265621727
2.2960000000000003	0.0029702595840969503
2.298	0.0029492772502588403
2.3	0.0029284448326586704
2.3020000000000005	0.0029077612469104435
2.3040000000000003	0.0028872254165711497
2.306	0.0028668362730825065
2.308	0.0028465927557126563
2.3100000000000005	0.002826493811497734
2.3120000000000003	0.002806538395183956
2.314	0.0027867254691721684
2.316	0.0027670540034584576
2.3180000000000005	0.0027475229755804984
2.3200000000000003	0.0027281313705599204
2.322	0.0027088781808479153
2.324	0.0026897624062697067
2.3260000000000005	0.002670783053969265
2.3280000000000003	0.002651939138357041
2.33	0.002633229681054369
2.332	0.0026146537108401795
2.3340000000000005	0.0025962102635994585
2.3360000000000003	0.002577898382268736
2.338	0.0025597171167853934
2.34	0.0025416655240351137
2.3420000000000005	0.0025237426678000213
2.3440000000000003	0.002505947618708913
2.346	0.0024882794541854713
2.348	0.0024707372583984057
2.3500000000000005	0.0024533201222111736
2.3520000000000003	0.0024360271431332044
2.354	0.0024188574252698644
2.356	0.002401810079274327
2.3580000000000005	0.00238488422229845
2.3600000000000003	0.0023680789779457158
2.362	0.00235139347622179
2.364	0.0023348268534896456
2.3660000000000005	0.0023183782524201653
2.3680000000000003	0.0023020468219464496
2.37	0.0022858317172179212
2.372	0.0022697320995540516
2.3740000000000006	0.00225374713639812
2.3760000000000003	0.0022378760012729875
2.378	0.0022221178737350973
2.38	0.0022064719393309626
2.3819999999999997	0.0021909373895517
2.3840000000000003	0.0021755134217903457
2.386	0.0021601992392972736
2.388	0.0021449940511370845
2.3899999999999997	0.0021298970721461375
2.3920000000000003	0.00211490752288918
2.394	0.0021000246296179414
2.396	0.0020852476242279832
2.3979999999999997	0.0020705757442178447
2.4000000000000004	0.002056008232647676
2.402	0.002041544338097423
2.404	0.0020271833146268876
2.4059999999999997	0.0020129244217348035
2.4080000000000004	0.001998766924318718
2.41	0.001984710092635011
2.412	0.0019707532022601557
2.4139999999999997	0.0019568955340498544
2.4160000000000004	0.0019431363741017067
2.418	0.0019294750137157986
2.42	0.0019159107493558647
2.4219999999999997	0.0019024428826118478
2.4240000000000004	0.0018890707201620618
2.426	0.0018757935737353352
2.428	0.0018626107600736405
2.4299999999999997	0.0018495216008955415
2.4320000000000004	0.001836525422859233
2.434	0.0018236215575259623
2.436	0.0018108093413245342
2.4379999999999997	0.0017980881155142275
2.4400000000000004	0.0017854572261500892
2.442	0.0017729160240478909
2.444	0.0017604638647476586
2.4459999999999997	0.0017481001084800325
2.4480000000000004	0.0017358241201314096
2.45	0.0017236352692093645
2.452	0.0017115329298087562
2.4539999999999997	0.0016995164805781158
2.4560000000000004	0.0016875853046856115
2.458	0.0016757387897863485
2.46	0.001663976327988462
2.4619999999999997	0.0016522973158215291
2.4640000000000004	0.0016407011542025759
2.466	0.0016291872484049956
2.468	0.0016177550080256119
2.4699999999999998	0.001606403846953671
2.4720000000000004	0.0015951331833378092
2.474	0.0015839424395567296
2.476	0.0015728310421860407
2.4779999999999998	0.0015617984219689417
2.4800000000000004	0.0015508440137840663
2.482	0.0015399672566167692
2.484	0.0015291675935268328
2.4859999999999998	0.001518444471620709
2.4880000000000004	0.0015077973420200503
2.49	0.0014972256598328336
2.492	0.0014867288841236873
2.4939999999999998	0.0014763064778857084
2.4960000000000004	0.0014659579080104383
2.498	0.001455682645259559
2.5	0.0014454801642365892
2.502	0.0014353499433587737
2.5040000000000004	0.0014252914648290162
2.5060000000000002	0.0014153042146066962
2.508	0.001405387682382452
2.51	0.0013955413615493136
2.5120000000000005	0.001385764749174956
2.5140000000000002	0.0013760573459759191
2.516	0.0013664186562903251
2.518	0.001356848188051002
2.5200000000000005	0.0013473454527594304
2.5220000000000002	0.0013379099654591672
2.524	0.0013285412447103058
2.526	0.0013192388125632358
2.5280000000000005	0.0013100021945329447
2.5300000000000002	0.0013008309195742384
2.532	0.001291724520055081
2.534	0.001282682531733617
2.5360000000000005	0.0012737044937311559
2.5380000000000003	0.0012647899485092279
2.54	0.0012559384418434731
2.542	0.001247149522800354
2.5440000000000005	0.001238422743713528
2.5460000000000003	0.0012297576601578077
2.548	0.0012211538309272836
2.55	0.0012126108180115032
2.5520000000000005	0.0012041281865707765
2.5540000000000003	0.001195705504914529
2.556	0.0011873423444765851
2.558	0.0011790382797936822
2.5600000000000005	0.001170792888481812
2.5620000000000003	0.0011626057512143138
2.564	0.0011544764516984252
2.566	0.001146404576654206
2.5680000000000005	0.0011383897157914347
2.5700000000000003	0.001130431461788944
2.572	0.0011225294102712587
2.574	0.0011146831597885125
2.5760000000000005	0.001106892311793643
2.5780000000000003	0.0010991564706225618
2.58	0.0010914752434717007
2.582	0.0010838482403777842
2.5840000000000005	0.0010762750741968529
2.5860000000000003	0.0010687553605838271
2.588	0.0010612887179714473
2.59	0.0010538747675506016
2.5920000000000005	0.0010465131332495867
2.5940000000000003	0.0010392034417144047
2.596	0.0010319453222888042
2.598	0.0010247384069943907
2.6000000000000005	0.001017582330510458
2.6020000000000003	0.001010476730156757
2.604	0.001003421245871112
2.606	0.0009964155201921507
2.6080000000000005	0.0009894591982402311
2.6100000000000003	0.0009825519276977107
2.612	0.0009756933587910379
2.614	0.0009688831442716006
2.6160000000000005	0.0009621209393973306
2.6180000000000003	0.0009554064019148094
2.62	0.0009487391920402024
2.622	0.000942118972442256
2.6240000000000006	0.0009355454082236437
2.6260000000000003	0.000929018166902913
2.628	0.0009225369183983564
2.63	0.0009161013350083285
2.6319999999999997	0.0009097110913953208
2.6340000000000003	0.0009033658645682303
2.636	0.0008970653338656462
2.638	0.0008908091809375965
2.6399999999999997	0.0008845970897302479
2.6420000000000003	0.0008784287464678759
2.644	0.0008723038396373891
2.646	0.000866222059970273
2.6479999999999997	0.0008601831004279353
2.6500000000000004	0.0008541866561837497
2.652	0.0008482324246084178
2.654	0.0008423201052527459
2.6559999999999997	0.0008364493998324976
2.6580000000000004	0.0008306200122117578
2.66	0.0008248316483887478
2.662	0.0008190840164784252
2.6639999999999997	0.0008133768266982737
2.6660000000000004	0.000807709791352255
2.668	0.0008020826248166094
2.67	0.0007964950435234512
2.6719999999999997	0.0007909467659466442
2.6740000000000004	0.0007854375125864917
2.676	0.0007799670059549488
2.678	0.000774534970561578
2.6799999999999997	0.0007691411328981277
2.6820000000000004	0.0007637852214244917
2.684	0.0007584669665545927
2.686	0.0007531861006416524
2.6879999999999997	0.0007479423579641367
2.6900000000000004	0.000742735474712371
2.692	0.0007375651889735398
2.694	0.0007324312407186193
2.6959999999999997	0.0007273333717888383
2.6980000000000004	0.0007222713258810935
2.7	0.0007172448485352846
2.702	0.00071225368712075
2.7039999999999997	0.0007072975908226043
2.7060000000000004	0.0007023763106288362
2.708	0.0006974895993169824
2.71	0.0006926372114412747
2.7119999999999997	0.0006878189033196346
2.7140000000000004	0.0006830344330206103
2.716	0.0006782835603510422
2.718	0.0006735660468433783
2.7199999999999998	0.0006688816557422317
2.7220000000000004	0.0006642301519935684
2.724	0.0006596113022307583
2.726	0.0006550248747632731
2.7279999999999998	0.0006504706395638623
2.7300000000000004	0.0006459483682570324
2.732	0.0006414578341064159
2.734	0.0006369988120036643
2.7359999999999998	0.0006325710784559285
2.7380000000000004	0.0006281744115738503
2.74	0.0006238085910612014
2.742	0.0006194733982018242
2.7439999999999998	0.0006151686158490541
2.7460000000000004	0.0006108940284141482
2.748	0.0006066494218547145
2.75	0.0006024345836635855
2.752	0.0005982493028578157
2.7540000000000004	0.0005940933699676045
2.7560000000000002	0.0005899665770249122
2.758	0.000585868717553156
2.76	0.0005817995865558521
2.7620000000000005	0.000577758980506061
2.7640000000000002	0.0005737466973359285
2.766	0.000569762536425783
2.768	0.0005658062985936787
2.7700000000000005	0.0005618777860851806
2.7720000000000002	0.0005579768025625524
2.774	0.0005541031530950682
2.776	0.0005502566441483581
2.7780000000000005	0.0005464370835744602
2.7800000000000002	0.0005426442806015598
2.782	0.000538878045824488
2.784	0.0005351381911939886
2.7860000000000005	0.0005314245300078778
2.7880000000000003	0.0005277368769004659
2.79	0.0005240750478333466
2.792	0.0005204388600852974
2.7940000000000005	0.0005168281322433396
2.7960000000000003	0.0005132426841928347
2.798	0.00050968233710813
2.8	0.0005061469134434482
2.8020000000000005	0.000502636236923205
2.8040000000000003	0.0004991501325330405
2.806	0.0004956884265108448
2.808	0.0004922509463373982
2.8100000000000005	0.0004888375207273416
2.8120000000000003	0.00048544797962074977
2.814	0.0004820821541733534
2.816	0.00047873987674885743
2.8180000000000005	0.00047542098090908155
2.8200000000000003	0.0004721253014059475
2.822	0.0004688526741730156
2.824	0.0004656029363160537
2.8260000000000005	0.0004623759261056979
2.8280000000000003	0.00045917148296814304
2.83	0.0004559894474769612
2.832	0.00045282966134520844
2.8340000000000005	0.0004496919674168638
2.8360000000000003	0.0004465762096584763
2.838	0.0004434822331514539
2.84	0.0004404098840835226
2.8420000000000005	0.0004373590097412714
2.8440000000000003	0.00043432945850175567
2.846	0.00043132107982487585
2.848	0.0004283337242452536
2.8500000000000005	0.00042536724336508054
2.8520000000000003	0.0004224214898453552
2.854	0.00041949631739933365
2.856	0.00041659158078419353
2.8580000000000005	0.00041370713579402346
2.8600000000000003	0.00041084283925173405
2.862	0.0004079985490019547
2.864	0.00040517412390387106
2.8660000000000005	0.0004023694238233549
2.8680000000000003	0.0003995843096262171
2.87	0.0003968186431705554
2.872	0.0003940722872999762
2.8740000000000006	0.000391345105836068
2.8760000000000003	0.0003886369635718737
2.878	0.0003859477262642906
2.88	0.0003832772606274706
2.8820000000000006	0.0003806254343257789
2.8840000000000003	0.00037799211596711775
2.886	0.0003753771750957179
2.888	0.00037278048218599097
2.8899999999999997	0.00037020190863509356
2.8920000000000003	0.0003676413267570369
2.894	0.00036509860977528144
2.896	0.0003625736318167648
2.8979999999999997	0.00036006626790527905
2.9000000000000004	0.00035757639395468535
2.902	0.0003551038867629327
2.904	0.00035264862400544747
2.9059999999999997	0.0003502104842287187
2.9080000000000004	0.00034778934684410795
2.91	0.00034538509212170314
2.912	0.000342997601184317
2.9139999999999997	0.0003406267560004868
2.9160000000000004	0.0003382724393796704
2.918	0.00033593453496492
2.92	0.00033361292722784084
2.9219999999999997	0.0003313075014619792
2.9240000000000004	0.00032901814377728623
2.926	0.00032674474109412857
2.928	0.00032448718113726007
2.9299999999999997	0.0003222453524304168
2.9320000000000004	0.00032001914429010954
2.934	0.000317808446820352
2.936	0.0003156131509065606
2.9379999999999997	0.00031343314821050524
2.9400000000000004	0.00031126833116395305
2.942	0.0003091185929637681
2.944	0.00030698382756630616
2.9459999999999997	0.0003048639296815015
2.9480000000000004	0.00030275879476787784
2.95	0.0003006683190272798
2.952	0.00029859239939893616
2.9539999999999997	0.00029653093355486555
2.9560000000000004	0.0002944838198938778
2.958	0.00029245095753696067
2.96	0.0002904322463219271
2.9619999999999997	0.00028842758679791804
2.9640000000000004	0.0002864368802206411
2.966	0.00028446002854737556
2.968	0.0002824969344315995
2.9699999999999998	0.0002805475012180342
2.9720000000000004	0.00027861163293795905
2.974	0.0002766892343040614
2.976	0.0002747802107056074
2.9779999999999998	0.0002728844682033224
2.9800000000000004	0.00027100191352512164
2.982	0.00026913245406083526
2.984	0.00026727599785738627
2.9859999999999998	0.00026543245361476393
2.9880000000000004	0.00026360173068049124
2.99	0.0002617837390453966
2.992	0.0002599783893391892
2.9939999999999998	0.00025818559282525966
2.9960000000000004	0.00025640526139663
2.998	0.00025463730757157687
3.	0.00025288164448858895

==> C112anti.dat <==
-3.	-0.11096784820349877
-2.998	-0.11111509427263817
-2.996	-0.11126262962965393
-2.994	-0.11141045500986439
-2.992	-0.1115585711507885
-2.99	-0.11170697879216697
-2.988	-0.1118556786759587
-2.986	-0.11200467154634429
-2.984	-0.11215395814973667
-2.982	-0.11230353923479394
-2.98	-0.11245341555242493
-2.978	-0.11260358785578456
-2.976	-0.11275405690029931
-2.974	-0.1129048234436632
-2.972	-0.11305588824584878
-2.97	-0.1132072520691027
-2.968	-0.11335891567798147
-2.966	-0.1135108798393247
-2.964	-0.1136631453222939
-2.962	-0.1138157128983555
-2.96	-0.11396858334129578
-2.958	-0.11412175742723757
-2.956	-0.11427523593464065
-2.954	-0.11442901964430115
-2.952	-0.11458310933938012
-2.95	-0.11473750580538315
-2.948	-0.11489220983019585
-2.946	-0.11504722220407237
-2.944	-0.11520254371965011
-2.942	-0.11535817517195866
-2.94	-0.11551411735842454
-2.938	-0.11567037107888224
-2.936	-0.11582693713557791
-2.934	-0.11598381633317308
-2.932	-0.11614100947877147
-2.93	-0.11629851738190146
-2.928	-0.11645634085454432
-2.926	-0.11661448071113015
-2.924	-0.11677293776855126
-2.922	-0.11693171284616648
-2.92	-0.11709080676581239
-2.918	-0.11725022035180926
-2.916	-0.1174099544309728
-2.914	-0.11757000983261381
-2.912	-0.11773038738855769
-2.91	-0.11789108793313886
-2.908	-0.11805211230322307
-2.906	-0.11821346133820784
-2.904	-0.1183751358800244
-2.902	-0.11853713677316594
-2.9	-0.11869946486466784
-2.898	-0.11886212100414263
-2.896	-0.11902510604377244
-2.894	-0.11918842083831935
-2.892	-0.11935206624513436
-2.89	-0.11951604312417391
-2.888	-0.11968035233799482
-2.886	-0.11984499475177116
-2.884	-0.12000997123330072
-2.882	-0.12017528265301129
-2.88	-0.12034092988397221
-2.878	-0.12050691380190136
-2.876	-0.120673235285175
-2.874	-0.12083989521483371
-2.872	-0.12100689447458807
-2.87	-0.12117423395084079
-2.868	-0.1213419145326795
-2.866	-0.12150993711188628
-2.864	-0.12167830258296672
-2.862	-0.12184701184312738
-2.86	-0.12201606579231239
-2.858	-0.12218546533319123
-2.856	-0.12235521137118503
-2.854	-0.12252530481446056
-2.852	-0.12269574657394326
-2.85	-0.12286653756333327
-2.848	-0.12303767869910792
-2.846	-0.12320917090052967
-2.844	-0.12338101508965751
-2.842	-0.12355321219135228
-2.84	-0.12372576313329413
-2.838	-0.12389866884598136
-2.836	-0.12407193026274195
-2.834	-0.12424554831975104
-2.832	-0.12441952395602135
-2.83	-0.12459385811343873
-2.828	-0.12476855173674774
-2.826	-0.12494360577356253
-2.824	-0.12511902117439938
-2.822	-0.1252947988926579
-2.82	-0.12547093988464314
-2.818	-0.12564744510957052
-2.816	-0.12582431552958398
-2.814	-0.12600155210975478
-2.812	-0.12617915581809347
-2.81	-0.12635712762556017
-2.808	-0.12653546850608077
-2.806	-0.1267141794365415
-2.804	-0.12689326139680626
-2.802	-0.12707271536973178
-2.8	-0.1272525423411616
-2.798	-0.12743274329995988
-2.796	-0.12761331923798844
-2.794	-0.12779427115014982
-2.792	-0.12797560003436767
-2.79	-0.12815730689161398
-2.788	-0.12833939272591308
-2.786	-0.12852185854436166
-2.784	-0.12870470535710454
-2.782	-0.12888793417739647
-2.78	-0.12907154602155957
-2.778	-0.12925554190903388
-2.776	-0.1294399228623583
-2.774	-0.12962468990720283
-2.772	-0.1298098440723563
-2.77	-0.12999538638975125
-2.768	-0.13018131789447507
-2.766	-0.13036763962476827
-2.764	-0.1305543526220402
-2.762	-0.13074145793087977
-2.76	-0.13092895659906265
-2.758	-0.13111684967757672
-2.7560000000000002	-0.13130513822059087
-2.754	-0.13149382328551648
-2.752	-0.13168290593298138
-2.75	-0.13187238722685823
-2.748	-0.13206226823425998
-2.746	-0.13225255002556577
-2.7439999999999998	-0.13244323367441546
-2.742	-0.13263432025772767
-2.74	-0.13282581085571893
-2.738	-0.13301770655189066
-2.7359999999999998	-0.13321000843305975
-2.734	-0.13340271758935957
-2.732	-0.13359583511425738
-2.73	-0.13378936210454764
-2.7279999999999998	-0.1339832996603885
-2.726	-0.13417764888528258
-2.724	-0.13437241088611884
-2.722	-0.13456758677314248
-2.7199999999999998	-0.13476317766001736
-2.718	-0.13495918466378215
-2.716	-0.1351556089049006
-2.714	-0.13535245150725692
-2.7119999999999997	-0.13554971359815773
-2.71	-0.13574739630836066
-2.708	-0.13594550077207088
-2.706	-0.1361440281269575
-2.704	-0.1363429795141631
-2.702	-0.1365423560783123
-2.7	-0.1367421589675262
-2.698	-0.13694238933342767
-2.696	-0.1371430483311564
-2.694	-0.13734413711937687
-2.692	-0.13754565686029374
-2.69	-0.1377476087196524
-2.688	-0.1379499938667599
-2.686	-0.13815281347448696
-2.684	-0.13835606871929296
-2.682	-0.13855976078121263
-2.68	-0.13876389084389448
-2.678	-0.13896846009458722
-2.676	-0.13917346972416758
-2.674	-0.13937892092714588
-2.672	-0.13958481490166902
-2.67	-0.13979115284954777
-2.668	-0.1399979359762439
-2.666	-0.14020516549091067
-2.664	-0.14041284260637513
-2.662	-0.14062096853916617
-2.66	-0.14082954450952592
-2.658	-0.14103857174140913
-2.656	-0.1412480514625037
-2.654	-0.1414579849042382
-2.652	-0.141668373301789
-2.65	-0.14187921789410857
-2.648	-0.1420905199239123
-2.646	-0.14230228063769937
-2.644	-0.1425145012857712
-2.642	-0.1427271831222348
-2.64	-0.14294032740501542
-2.638	-0.14315393539586954
-2.636	-0.1433680083603888
-2.634	-0.1435825475680211
-2.632	-0.14379755429207897
-2.63	-0.14401302980974012
-2.628	-0.14422897540207946
-2.626	-0.14444539235405965
-2.624	-0.1446622819545527
-2.622	-0.1448796454963544
-2.62	-0.1450974842761812
-2.618	-0.14531579959469773
-2.616	-0.14553459275652225
-2.614	-0.1457538650702325
-2.612	-0.14597361784838273
-2.61	-0.14619385240751306
-2.608	-0.14641457006816802
-2.606	-0.1466357721548885
-2.604	-0.1468574599962513
-2.602	-0.14707963492485024
-2.6	-0.14730229827733024
-2.598	-0.14752545139439358
-2.596	-0.14774909562079916
-2.594	-0.14797323230539297
-2.592	-0.14819786280110825
-2.59	-0.14842298846497373
-2.588	-0.14864861065813043
-2.586	-0.1488747307458519
-2.584	-0.14910135009753378
-2.582	-0.1493284700867232
-2.58	-0.14955609209112766
-2.578	-0.14978421749262075
-2.576	-0.1500128476772624
-2.574	-0.15024198403529515
-2.572	-0.15047162796117264
-2.57	-0.150701780853566
-2.568	-0.15093244411536294
-2.566	-0.15116361915369778
-2.564	-0.15139530737995413
-2.562	-0.15162751020978127
-2.56	-0.15186022906309024
-2.558	-0.15209346536408574
-2.556	-0.15232722054127018
-2.554	-0.15256149602745012
-2.552	-0.15279629325975014
-2.55	-0.15303161367962703
-2.548	-0.15326745873288994
-2.546	-0.15350382986968866
-2.544	-0.15374072854454796
-2.542	-0.15397815621637223
-2.54	-0.154216114348447
-2.538	-0.15445460440846084
-2.536	-0.15469362786852067
-2.534	-0.1549331862051573
-2.532	-0.15517328089933283
-2.53	-0.15541391343646313
-2.528	-0.15565508530641986
-2.526	-0.15589679800354364
-2.524	-0.15613905302666303
-2.522	-0.1563818518790986
-2.52	-0.1566251960686805
-2.518	-0.15686908710774905
-2.516	-0.15711352651318405
-2.5140000000000002	-0.15735851580639826
-2.512	-0.1576040565133609
-2.51	-0.1578501501646077
-2.508	-0.15809679829524637
-2.5060000000000002	-0.15834400244497382
-2.504	-0.1585917641580887
-2.502	-0.15884008498350197
-2.5	-0.15908896647474002
-2.498	-0.15933841018997438
-2.496	-0.1595884176920141
-2.4939999999999998	-0.15983899054833042
-2.492	-0.16009013033106284
-2.49	-0.16034183861702958
-2.488	-0.16059411698774823
-2.4859999999999998	-0.16084696702943135
-2.484	-0.16110039033301696
-2.482	-0.16135438849416564
-2.48	-0.1616089631132765
-2.4779999999999998	-0.16186411579549914
-2.476	-0.1621198481507498
-2.474	-0.16237616179370976
-2.472	-0.1626330583438589
-2.4699999999999998	-0.1628905394254618
-2.468	-0.16314860666759798
-2.466	-0.16340726170416148
-2.464	-0.16366650617388662
-2.4619999999999997	-0.163926341720338
-2.46	-0.16418676999194992
-2.458	-0.16444779264201048
-2.456	-0.16470941132868544
-2.4539999999999997	-0.1649716277150381
-2.452	-0.16523444346902164
-2.45	-0.16549786026350935
-2.448	-0.16576187977629203
-2.4459999999999997	-0.16602650369009414
-2.444	-0.1662917336925905
-2.442	-0.166557571476407
-2.44	-0.1668240187391402
-2.4379999999999997	-0.1670910771833672
-2.436	-0.1673587485166514
-2.434	-0.16762703445156693
-2.432	-0.16789593670568853
-2.4299999999999997	-0.16816545700162505
-2.428	-0.16843559706701652
-2.426	-0.16870635863455025
-2.424	-0.1689777434419647
-2.422	-0.1692497532320795
-2.42	-0.1695223897527831
-2.418	-0.1697956547570627
-2.416	-0.1700695500029985
-2.414	-0.1703440772537861
-2.412	-0.17061923827775202
-2.41	-0.17089503484834526
-2.408	-0.17117146874416697
-2.406	-0.17144854174897092
-2.404	-0.1717262556516822
-2.402	-0.17200461224639876
-2.4	-0.1722836133324081
-2.398	-0.1725632607141973
-2.396	-0.1728435562014622
-2.394	-0.17312450160911333
-2.392	-0.17340609875730478
-2.39	-0.17368834947141992
-2.388	-0.1739712555820976
-2.386	-0.17425481892523673
-2.384	-0.17453904134201445
-2.382	-0.17482392467888253
-2.38	-0.1751094707875919
-2.378	-0.1753956815251949
-2.376	-0.17568255875404856
-2.374	-0.1759701043418519
-2.372	-0.1762583201616189
-2.37	-0.17654720809172247
-2.368	-0.17683677001586995
-2.366	-0.17712700782315363
-2.364	-0.177417923408027
-2.362	-0.1777095186703261
-2.36	-0.17800179551528772
-2.358	-0.1782947558535438
-2.356	-0.1785884016011388
-2.354	-0.17888273467954252
-2.352	-0.1791777570156582
-2.35	-0.1794734705418255
-2.348	-0.17976987719583393
-2.346	-0.18006697892093818
-2.344	-0.18036477766585493
-2.342	-0.18066327538478297
-2.34	-0.18096247403740903
-2.338	-0.18126237558891495
-2.336	-0.18156298200998425
-2.334	-0.18186429527682443
-2.332	-0.1821663173711544
-2.33	-0.18246905028023083
-2.328	-0.18277249599685527
-2.326	-0.18307665651936997
-2.324	-0.18338153385167816
-2.322	-0.1836871300032535
-2.32	-0.1839934469891372
-2.318	-0.18430048682996286
-2.316	-0.18460825155194338
-2.314	-0.18491674318689844
-2.312	-0.1852259637722534
-2.31	-0.18553591535105202
-2.308	-0.18584659997195632
-2.306	-0.1861580196892596
-2.304	-0.18647017656290318
-2.302	-0.18678307265845676
-2.3	-0.1870967100471608
-2.298	-0.18741109080591004
-2.2960000000000003	-0.18772621701726566
-2.294	-0.18804209076946848
-2.292	-0.18835871415643993
-2.29	-0.18867608927778853
-2.2880000000000003	-0.1889942182388291
-2.286	-0.18931310315057176
-2.284	-0.18963274612973605
-2.282	-0.18995314929876553
-2.2800000000000002	-0.19027431478581525
-2.278	-0.19059624472478076
-2.276	-0.19091894125528933
-2.274	-0.19124240652270982
-2.2720000000000002	-0.19156664267816206
-2.27	-0.19189165187851415
-2.268	-0.1922174362863946
-2.266	-0.19254399807020345
-2.2640000000000002	-0.19287133940410345
-2.262	-0.19319946246803704
-2.26	-0.19352836944773175
-2.258	-0.19385806253469387
-2.2560000000000002	-0.19418854392622353
-2.254	-0.19451981582542277
-2.252	-0.19485188044118437
-2.25	-0.1951847399882174
-2.248	-0.19551839668703366
-2.246	-0.19585285276396094
-2.2439999999999998	-0.1961881104511465
-2.242	-0.19652417198655775
-2.24	-0.19686103961399062
-2.238	-0.19719871558307128
-2.2359999999999998	-0.19753720214925682
-2.234	-0.19787650157384118
-2.232	-0.19821661612396538
-2.23	-0.19855754807260148
-2.2279999999999998	-0.19889929969857642
-2.226	-0.19924187328656548
-2.224	-0.19958527112708618
-2.222	-0.19992949551652595
-2.2199999999999998	-0.2002745487571122
-2.218	-0.20062043315694358
-2.216	-0.20096715102996757
-2.214	-0.20131470469599871
-2.2119999999999997	-0.2016630964807153
-2.21	-0.20201232871565944
-2.208	-0.20236240373823605
-2.206	-0.20271332389172167
-2.2039999999999997	-0.20306509152525465
-2.202	-0.2034177089938487
-2.2	-0.20377117865837613
-2.198	-0.20412550288558726
-2.1959999999999997	-0.20448068404809455
-2.194	-0.20483672452438192
-2.192	-0.20519362669879926
-2.19	-0.2055513929615677
-2.1879999999999997	-0.20591002570876962
-2.186	-0.20626952734235474
-2.184	-0.2066299002701375
-2.182	-0.2069911469057946
-2.1799999999999997	-0.2073532696688632
-2.178	-0.20771627098474324
-2.176	-0.20808015328468268
-2.174	-0.20844491900579268
-2.1719999999999997	-0.20881057059103036
-2.17	-0.20917711048920504
-2.168	-0.20954454115497242
-2.166	-0.20991286504882856
-2.164	-0.21028208463710668
-2.162	-0.21065220239197563
-2.16	-0.2110232207914397
-2.158	-0.21139514231932363
-2.156	-0.21176796946527562
-2.154	-0.2121417047247641
-2.152	-0.21251635059906626
-2.15	-0.21289190959526744
-2.148	-0.21326838422624758
-2.146	-0.2136457770106901
-2.144	-0.2140240904730615
-2.142	-0.21440332714361446
-2.14	-0.2147834895583668
-2.138	-0.2151645802591174
-2.136	-0.21554660179341847
-2.134	-0.21592955671457623
-2.132	-0.21631344758163681
-2.13	-0.2166982769593956
-2.128	-0.21708404741836332
-2.126	-0.21747076153477696
-2.124	-0.21785842189058166
-2.122	-0.2182470310734194
-2.12	-0.21863659167662564
-2.118	-0.21902710629921976
-2.116	-0.21941857754588284
-2.114	-0.21981100802696185
-2.112	-0.2202044003584451
-2.11	-0.2205987571619617
-2.108	-0.2209940810647623
-2.106	-0.22139037469971468
-2.104	-0.22178764070527657
-2.102	-0.22218588172550044
-2.1	-0.2225851004100098
-2.098	-0.22298529941398285
-2.096	-0.22338648139815215
-2.094	-0.2237886490287696
-2.092	-0.22419180497761493
-2.09	-0.22459595192195864
-2.088	-0.22500109254456455
-2.086	-0.22540722953366255
-2.084	-0.22581436558293347
-2.082	-0.226222503391499
-2.08	-0.22663164566389396
-2.078	-0.22704179511006203
-2.076	-0.22745295444532235
-2.074	-0.2278651263903642
-2.072	-0.22827831367122262
-2.07	-0.2286925190192599
-2.068	-0.2291077451711411
-2.066	-0.22952399486882338
-2.064	-0.22994127085952776
-2.062	-0.23035957589572054
-2.06	-0.2307789127350941
-2.058	-0.2311992841405401
-2.056	-0.23162069288012962
-2.054	-0.23204314172709314
-2.052	-0.23246663345978985
-2.05	-0.2328911708616947
-2.048	-0.2333167567213594
-2.046	-0.23374339383240209
-2.044	-0.23417108499347236
-2.042	-0.23459983300823045
-2.04	-0.2350296406853187
-2.0380000000000003	-0.23546051083833375
-2.036	-0.2358924462858025
-2.034	-0.23632544985115017
-2.032	-0.23675952436267406
-2.0300000000000002	-0.2371946726535181
-2.028	-0.23763089756163613
-2.026	-0.2380682019297646
-2.024	-0.2385065886053949
-2.0220000000000002	-0.23894606044073932
-2.02	-0.23938662029270066
-2.018	-0.23982827102283413
-2.016	-0.2402710154973286
-2.0140000000000002	-0.24071485658695574
-2.012	-0.24115979716704627
-2.01	-0.24160584011745734
-2.008	-0.24205298832252564
-2.0060000000000002	-0.24250124467104636
-2.004	-0.24295061205622545
-2.002	-0.24340109337564195
-2.	-0.2438526915312262
-1.998	-0.24430540942919754
-1.996	-0.24475924998004348
-1.994	-0.24521421609847352
-1.992	-0.2456703107033777
-1.99	-0.2461275367177893
-1.988	-0.24658589706883494
-1.986	-0.24704539468770695
-1.984	-0.2475060325096066
-1.982	-0.24796781347370037
-1.98	-0.24843074052309
-1.978	-0.2488948166047534
-1.976	-0.24936004466949857
-1.974	-0.24982642767192723
-1.972	-0.2502939685703775
-1.97	-0.25076267032688393
-1.968	-0.2512325359071208
-1.966	-0.2517035682803577
-1.964	-0.25217577041940753
-1.962	-0.2526491453005764
-1.96	-0.2531236959036094
-1.958	-0.2535994252116407
-1.956	-0.2540763362111383
-1.954	-0.2545544318918493
-1.952	-0.2550337152467453
-1.95	-0.2555141892719708
-1.948	-0.25599585696677735
-1.946	-0.2564787213334745
-1.944	-0.2569627853773646
-1.942	-0.2574480521066908
-1.94	-0.2579345245325719
-1.938	-0.2584222056689383
-1.936	-0.25891109853248023
-1.934	-0.2594012061425734
-1.932	-0.2598925315212261
-1.93	-0.2603850776930032
-1.928	-0.2608788476849716
-1.926	-0.2613738445266289
-1.924	-0.26187007124982914
-1.922	-0.2623675308887308
-1.92	-0.2628662264797123
-1.918	-0.2633661610613089
-1.916	-0.26386733767413934
-1.914	-0.26436975936083673
-1.912	-0.2648734291659685
-1.91	-0.2653783501359712
-1.908	-0.26588452531906775
-1.906	-0.26639195776519625
-1.904	-0.26690065052593076
-1.902	-0.2674106066543997
-1.9	-0.2679218292052146
-1.898	-0.2684343212343813
-1.896	-0.26894808579922247
-1.894	-0.2694631259582933
-1.892	-0.269979444771304
-1.89	-0.27049704529902413
-1.888	-0.27101593060320506
-1.886	-0.2715361037464908
-1.884	-0.27205756779232926
-1.882	-0.27258032580488156
-1.88	-0.2731043808489352
-1.878	-0.2736297359897844
-1.876	-0.2741563942932362
-1.8739999999999999	-0.2746843588253707
-1.8719999999999999	-0.2752136326525461
-1.8699999999999999	-0.2757442188412644
-1.8679999999999999	-0.2762761204580977
-1.8659999999999999	-0.27680934056956424
-1.8639999999999999	-0.27734388224204365
-1.8619999999999999	-0.27787974854167324
-1.8599999999999999	-0.2784169425342378
-1.8579999999999999	-0.2789554672850744
-1.8559999999999999	-0.27949532585896525
-1.8539999999999999	-0.2800365213200244
-1.8519999999999999	-0.28057905673159583
-1.8499999999999999	-0.2811229351561486
-1.8479999999999999	-0.28166815965515196
-1.846	-0.28221473328897867
-1.844	-0.282762659116779
-1.842	-0.2833119401963768
-1.84	-0.28386257958414474
-1.838	-0.28441458033488975
-1.836	-0.28496794550173504
-1.834	-0.2855226781359984
-1.832	-0.2860787812870707
-1.83	-0.2866362580022902
-1.828	-0.28719511132682
-1.826	-0.2877553443035223
-1.824	-0.28831695997282963
-1.822	-0.2888799613726103
-1.82	-0.2894443515380464
-1.818	-0.29001013350149063
-1.816	-0.2905773102923462
-1.814	-0.291145884936917
-1.812	-0.29171586045827297
-1.81	-0.29228723987612143
-1.808	-0.29286002620665486
-1.806	-0.29343422246241285
-1.804	-0.2940098316521361
-1.802	-0.2945868567806266
-1.8	-0.29516530084859166
-1.798	-0.2957451668525063
-1.796	-0.29632645778444494
-1.794	-0.29690917663194905
-1.792	-0.2974933263778581
-1.79	-0.298078910000161
-1.788	-0.29866593047183276
-1.786	-0.2992543907606832
-1.784	-0.29984429382918376
-1.782	-0.30043564263431416
-1.78	-0.30102844012739355
-1.778	-0.30162268925391245
-1.776	-0.3022183929533666
-1.774	-0.30281555415908096
-1.772	-0.30341417579804175
-1.77	-0.30401426079072175
-1.768	-0.3046158120508994
-1.766	-0.3052188324854847
-1.764	-0.30582332499433545
-1.762	-0.30642929247007744
-1.76	-0.30703673779791546
-1.758	-0.3076456638554504
-1.756	-0.3082560735124888
-1.754	-0.30886796963085283
-1.752	-0.30948135506418645
-1.75	-0.3100962326577594
-1.748	-0.3107126052482711
-1.746	-0.3113304756636554
-1.744	-0.31194984672286796
-1.742	-0.31257072123569263
-1.74	-0.31319310200253286
-1.738	-0.3138169918141994
-1.736	-0.3144423934517073
-1.734	-0.3150693096860544
-1.732	-0.3156977432780128
-1.73	-0.3163276969779078
-1.728	-0.31695917352540387
-1.726	-0.3175921756492706
-1.724	-0.3182267060671713
-1.722	-0.31886276748543024
-1.72	-0.319500362598802
-1.718	-0.32013949409024295
-1.716	-0.32078016463067643
-1.714	-0.32142237687875325
-1.712	-0.32206613348061564
-1.71	-0.32271143706965494
-1.708	-0.3233582902662654
-1.706	-0.3240066956776009
-1.704	-0.3246566558973233
-1.702	-0.32530817350534974
-1.7	-0.32596125106760093
-1.698	-0.3266158911357396
-1.696	-0.3272720962469151
-1.694	-0.32792986892350023
-1.692	-0.3285892116728189
-1.69	-0.3292501269868877
-1.688	-0.3299126173421425
-1.686	-0.33057668519915884
-1.684	-0.3312423330023821
-1.682	-0.3319095631798461
-1.68	-0.33257837814289176
-1.678	-0.333248780285878
-1.676	-0.33392077198590137
-1.674	-0.3345943556024951
-1.672	-0.3352695334773486
-1.67	-0.3359463079339959
-1.668	-0.3366246812775268
-1.666	-0.3373046557942818
-1.664	-0.33798623375154063
-1.662	-0.3386694173972208
-1.66	-0.33935420895956275
-1.658	-0.34004061064681107
-1.656	-0.34072862464690307
-1.654	-0.3414182531271416
-1.652	-0.3421094982338738
-1.65	-0.34280236209216125
-1.648	-0.34349684680544973
-1.646	-0.3441929544552356
-1.644	-0.34489068710072757
-1.642	-0.3455900467785014
-1.64	-0.34629103550216717
-1.638	-0.3469936552620063
-1.636	-0.3476979080246325
-1.634	-0.3484037957326319
-1.632	-0.3491113203042034
-1.63	-0.3498204836328032
-1.628	-0.3505312875867737
-1.626	-0.35124373400898
-1.6239999999999999	-0.35195782471643267
-1.6219999999999999	-0.3526735614999164
-1.6199999999999999	-0.35339094612360594
-1.6179999999999999	-0.35410998032469065
-1.6159999999999999	-0.3548306658129798
-1.6139999999999999	-0.3555530042705164
-1.6119999999999999	-0.3562769973511842
-1.6099999999999999	-0.3570026466803048
-1.6079999999999999	-0.3577299538542428
-1.6059999999999999	-0.3584589204399932
-1.6039999999999999	-0.3591895479747806
-1.6019999999999999	-0.3599218379656347
-1.5999999999999999	-0.36065579188898617
-1.5979999999999999	-0.36139141119023566
-1.5959999999999999	-0.3621286972833335
-1.5939999999999999	-0.3628676515503498
-1.592	-0.36360827534104045
-1.59	-0.36435056997241233
-1.588	-0.36509453672828107
-1.586	-0.365840176858827
-1.584	-0.3665874915801411
-1.582	-0.367336482073779
-1.58	-0.36808714948629806
-1.578	-0.3688394949287959
-1.576	-0.36959351947644764
-1.574	-0.3703492241680325
-1.572	-0.37110661000545947
-1.57	-0.3718656779532892
-1.568	-0.37262642893824915
-1.566	-0.37338886384874703
-1.564	-0.37415298353437904
-1.562	-0.3749187888054322
-1.56	-0.37568628043238095
-1.558	-0.3764554591453857
-1.556	-0.37722632563378233
-1.554	-0.3779988805455609
-1.552	-0.37877312448685607
-1.55	-0.3795490580214113
-1.548	-0.38032668167006384
-1.546	-0.3811059959101987
-1.544	-0.38188700117521485
-1.542	-0.3826696978539856
-1.54	-0.383454086290308
-1.538	-0.3842401667823472
-1.536	-0.3850279395820844
-1.534	-0.3858174048947504
-1.532	-0.3866085628782591
-1.53	-0.38740141364263664
-1.528	-0.3881959572494445
-1.526	-0.3889921937111899
-1.524	-0.3897901229907497
-1.522	-0.3905897450007716
-1.52	-0.3913910596030737
-1.518	-0.39219406660805006
-1.516	-0.39299876577405307
-1.514	-0.3938051568067874
-1.512	-0.3946132393586894
-1.51	-0.3954230130283023
-1.508	-0.3962344773596493
-1.506	-0.3970476318415957
-1.504	-0.39786247590721235
-1.502	-0.39867900893313035
-1.5	-0.3994972302388895
-1.498	-0.4003171390862795
-1.496	-0.4011387346786854
-1.494	-0.40196201616041277
-1.492	-0.4027869826160212
-1.49	-0.40361363306964004
-1.488	-0.40444196648428987
-1.486	-0.4052719817611917
-1.484	-0.4061036777390682
-1.482	-0.40693705319344603
-1.48	-0.40777210683595044
-1.478	-0.4086088373135875
-1.476	-0.4094472432080315
-1.474	-0.41028732303489535
-1.472	-0.4111290752430058
-1.47	-0.4119724982136627
-1.468	-0.41281759025990106
-1.466	-0.41366434962573884
-1.464	-0.4145127744854275
-1.462	-0.4153628629426888
-1.46	-0.4162146130299506
-1.458	-0.41706802270757254
-1.456	-0.41792308986307086
-1.454	-0.4187798123103308
-1.452	-0.4196381877888183
-1.45	-0.42049821396278286
-1.448	-0.42135988842045263
-1.446	-0.42222320867322644
-1.444	-0.42308817215485883
-1.442	-0.42395477622063693
-1.44	-0.4248230181465519
-1.438	-0.4256928951284652
-1.436	-0.4265644042812668
-1.434	-0.42743754263802786
-1.432	-0.4283123071491438
-1.43	-0.4291886946814805
-1.428	-0.43006670201750025
-1.426	-0.43094632585439124
-1.424	-0.43182756280318496
-1.422	-0.43271040938787464
-1.42	-0.43359486204451425
-1.418	-0.4344809171203248
-1.416	-0.4353685708727824
-1.414	-0.4362578194687096
-1.412	-0.43714865898334854
-1.41	-0.4380410853994428
-1.408	-0.4389350946062923
-1.406	-0.4398306823988234
-1.404	-0.4407278444766327
-1.402	-0.44162657644303965
-1.4	-0.4425268738041186
-1.398	-0.44342873196773464
-1.396	-0.4443321462425701
-1.394	-0.44523711183713505
-1.392	-0.4461436238587873
-1.39	-0.44705167731272943
-1.388	-0.44796126710100825
-1.386	-0.44887238802150625
-1.384	-0.44978503476691895
-1.382	-0.45069920192373913
-1.38	-0.45161488397121574
-1.378	-0.45253207528032496
-1.376	-0.45345077011271534
-1.3739999999999999	-0.45437096261966287
-1.3719999999999999	-0.4552926468410059
-1.3699999999999999	-0.4562158167040788
-1.3679999999999999	-0.45714046602264263
-1.3659999999999999	-0.45806658849579507
-1.3639999999999999	-0.4589941777068896
-1.3619999999999999	-0.45992322712243333
-1.3599999999999999	-0.46085373009098934
-1.3579999999999999	-0.4617856798420617
-1.3559999999999999	-0.4627190694849811
-1.3539999999999999	-0.46365389200777707
-1.3519999999999999	-0.4645901402760459
-1.3499999999999999	-0.4655278070318143
-1.3479999999999999	-0.4664668848923905
-1.3459999999999999	-0.46740736634920704
-1.3439999999999999	-0.4683492437666638
-1.3419999999999999	-0.4692925093809573
-1.3399999999999999	-0.47023715529890375
-1.3379999999999999	-0.47118317349675776
-1.3359999999999999	-0.4721305558190182
-1.334	-0.4730792939772332
-1.332	-0.47402937954879315
-1.33	-0.47498080397571585
-1.328	-0.4759335585634322
-1.326	-0.4768876344795509
-1.324	-0.4778430227526315
-1.322	-0.4787997142709341
-1.32	-0.4797576997811765
-1.318	-0.4807169698872747
-1.316	-0.4816775150490764
-1.314	-0.482639325581095
-1.312	-0.4836023916512257
-1.31	-0.48456670327946216
-1.308	-0.4855322503366015
-1.306	-0.486499022542946
-1.304	-0.4874670094669924
-1.302	-0.4884362005241193
-1.3	-0.4894065849752624
-1.298	-0.49037815192558787
-1.296	-0.491350890323153
-1.294	-0.49232478895756404
-1.292	-0.4932998364586251
-1.29	-0.49427602129497633
-1.288	-0.4952533317727356
-1.286	-0.4962317560341209
-1.284	-0.49721128205607334
-1.282	-0.49819189764886745
-1.28	-0.49917359045472354
-1.278	-0.5001563479464016
-1.276	-0.5011401574257986
-1.274	-0.5021250060225313
-1.272	-0.5031108806925171
-1.27	-0.5040977682165458
-1.268	-0.5050856551988433
-1.266	-0.5060745280656338
-1.264	-0.5070643730636895
-1.262	-0.5080551762588758
-1.26	-0.5090469235346914
-1.258	-0.5100396005908002
-1.256	-0.511033192941556
-1.254	-0.5120276859145233
-1.252	-0.5130230646489883
-1.25	-0.5140193140944687
-1.248	-0.5150164190092102
-1.246	-0.5160143639586839
-1.244	-0.5170131333140714
-1.242	-0.518012711250749
-1.24	-0.5190130817467624
-1.238	-0.5200142285812966
-1.236	-0.5210161353331394
-1.234	-0.5220187853791423
-1.232	-0.5230221618926669
-1.23	-0.5240262478420397
-1.228	-0.5250310259889869
-1.226	-0.5260364788870727
-1.224	-0.5270425888801303
-1.222	-0.5280493381006844
-1.22	-0.5290567084683726
-1.218	-0.5300646816883607
-1.216	-0.5310732392497504
-1.214	-0.5320823624239852
-1.212	-0.5330920322632485
-1.21	-0.534102229598861
-1.208	-0.5351129350396697
-1.206	-0.536124128970432
-1.204	-0.537135791550201
-1.202	-0.5381479027106982
-1.2	-0.5391604421546901
-1.198	-0.5401733893543547
-1.196	-0.541186723549645
-1.194	-0.5422004237466546
-1.192	-0.5432144687159699
-1.19	-0.5442288369910278
-1.188	-0.545243506866463
-1.186	-0.5462584563964561
-1.184	-0.5472736633930785
-1.182	-0.5482891054246297
-1.18	-0.5493047598139795
-1.178	-0.5503206036369004
-1.176	-0.5513366137204008
-1.174	-0.5523527666410558
-1.172	-0.553369038723334
-1.17	-0.5543854060379242
-1.168	-0.5554018444000596
-1.166	-0.5564183293678387
-1.164	-0.5574348362405469
-1.162	-0.5584513400569757
-1.16	-0.5594678155937405
-1.158	-0.5604842373635976
-1.156	-0.5615005796137593
-1.154	-0.5625168163242124
-1.152	-0.563532921206029
-1.15	-0.564548867699685
-1.148	-0.5655646289733733
-1.146	-0.5665801779213185
-1.144	-0.5675954871620928
-1.142	-0.5686105290369315
-1.14	-0.5696252756080513
-1.138	-0.5706396986569637
-1.136	-0.5716537696828011
-1.134	-0.5726674599006311
-1.132	-0.5736807402397819
-1.13	-0.5746935813421663
-1.128	-0.5757059535606084
-1.126	-0.5767178269571713
-1.1239999999999999	-0.5777291713014924
-1.1219999999999999	-0.578739956069114
-1.1199999999999999	-0.5797501504398241
-1.1179999999999999	-0.5807597232959985
-1.1159999999999999	-0.5817686432209458
-1.1139999999999999	-0.5827768784972547
-1.1119999999999999	-0.583784397105154
-1.1099999999999999	-0.5847911667208648
-1.1079999999999999	-0.5857971547149693
-1.1059999999999999	-0.5868023281507768
-1.1039999999999999	-0.5878066537827008
-1.1019999999999999	-0.588810098054638
-1.0999999999999999	-0.5898126270983556
-1.0979999999999999	-0.5908142067318853
-1.0959999999999999	-0.5918148024579236
-1.0939999999999999	-0.5928143794622373
-1.0919999999999999	-0.5938129026120829
-1.0899999999999999	-0.5948103364546237
-1.0879999999999999	-0.5958066452153675
-1.0859999999999999	-0.5968017927966012
-1.0839999999999999	-0.5977957427758424
-1.0819999999999999	-0.5987884584042963
-1.08	-0.5997799026053247
-1.078	-0.6007700379729222
-1.076	-0.6017588267702061
-1.074	-0.6027462309279149
-1.072	-0.6037322120429193
-1.07	-0.6047167313767426
-1.068	-0.6056997498540979
-1.066	-0.6066812280614318
-1.064	-0.607661126245484
-1.062	-0.6086394043118645
-1.06	-0.609616021823632
-1.058	-0.6105909379999042
-1.056	-0.6115641117144649
-1.054	-0.6125355014943995
-1.052	-0.6135050655187388
-1.05	-0.6144727616171215
-1.048	-0.615438547268472
-1.046	-0.6164023795996979
-1.044	-0.6173642153843999
-1.042	-0.618324011041604
-1.04	-0.6192817226345103
-1.038	-0.6202373058692615
-1.036	-0.6211907160937294
-1.034	-0.6221419082963231
-1.032	-0.6230908371048165
-1.03	-0.6240374567851965
-1.028	-0.6249817212405343
-1.026	-0.6259235840098774
-1.024	-0.6268629982671643
-1.022	-0.6277999168201638
-1.02	-0.6287342921094353
-1.018	-0.6296660762073161
-1.016	-0.6305952208169324
-1.014	-0.6315216772712353
-1.012	-0.6324453965320652
-1.01	-0.6333663291892386
-1.008	-0.6342844254596661
-1.006	-0.6351996351864987
-1.004	-0.6361119078382959
-1.002	-0.6370211925082339
-1.	-0.6379274379133317
-0.9979999999999998	-0.638830592393719
-0.996	-0.6397306039119255
-0.9939999999999998	-0.6406274200522066
-0.992	-0.6415209880199043
-0.9899999999999998	-0.642411254640831
-0.988	-0.6432981663607034
-0.9859999999999998	-0.6441816692445915
-0.984	-0.6450617089764181
-0.9819999999999998	-0.6459382308584888
-0.98	-0.6468111798110548
-0.9779999999999998	-0.6476805003719194
-0.976	-0.648546136696077
-0.9739999999999998	-0.6494080325553957
-0.972	-0.6502661313383353
-0.9699999999999998	-0.6511203760497081
-0.968	-0.6519707093104777
-0.9659999999999997	-0.6528170733576046
-0.964	-0.6536594100439276
-0.9619999999999997	-0.6544976608380937
-0.96	-0.655331766824531
-0.9579999999999997	-0.6561616687034645
-0.956	-0.6569873067909782
-0.9539999999999997	-0.6578086210191261
-0.952	-0.6586255509360854
-0.9500000000000002	-0.6594380357063642
-0.948	-0.6602460141110507
-0.9460000000000002	-0.6610494245481209
-0.944	-0.6618482050327875
-0.9420000000000002	-0.6626422931979065
-0.94	-0.6634316262944352
-0.9380000000000002	-0.6642161411919391
-0.9359999999999999	-0.6649957743791602
-0.9340000000000002	-0.6657704619646324
-0.9319999999999999	-0.6665401396773577
-0.9300000000000002	-0.6673047428675368
-0.9279999999999999	-0.6680642065073586
-0.9260000000000002	-0.6688184651918468
-0.9239999999999999	-0.6695674531397651
-0.9220000000000002	-0.6703111041945866
-0.9199999999999999	-0.671049351825519
-0.9180000000000001	-0.6717821291285965
-0.9159999999999999	-0.672509368827829
-0.9140000000000001	-0.6732310032764249
-0.9119999999999999	-0.6739469644580677
-0.9100000000000001	-0.6746571839882628
-0.9079999999999999	-0.6753615931157582
-0.9060000000000001	-0.6760601227240188
-0.9039999999999999	-0.6767527033327821
-0.9020000000000001	-0.6774392650996761
-0.8999999999999999	-0.6781197378219119
-0.8980000000000001	-0.6787940509380453
-0.8959999999999999	-0.6794621335298127
-0.8940000000000001	-0.6801239143240387
-0.8919999999999999	-0.6807793216946226
-0.8900000000000001	-0.6814282836645927
-0.8879999999999999	-0.6820707279082487
-0.8860000000000001	-0.6827065817533664
-0.8839999999999999	-0.6833357721834995
-0.8820000000000001	-0.6839582258403429
-0.8799999999999999	-0.6845738690261893
-0.8780000000000001	-0.6851826277064637
-0.8759999999999999	-0.685784427512337
-0.8740000000000001	-0.6863791937434297
-0.8719999999999999	-0.6869668513705963
-0.8700000000000001	-0.6875473250387957
-0.8679999999999999	-0.6881205390700498
-0.8660000000000001	-0.6886864174664894
-0.8639999999999999	-0.6892448839134903
-0.8620000000000001	-0.6897958617828969
-0.8599999999999999	-0.6903392741363381
-0.8580000000000001	-0.6908750437286377
-0.8559999999999999	-0.6914030930113128
-0.8540000000000001	-0.6919233441361714
-0.8519999999999999	-0.692435718959003
-0.8500000000000001	-0.692940139043365
-0.8479999999999999	-0.6934365256644689
-0.8460000000000001	-0.6939247998131601
-0.8439999999999999	-0.6944048822000048
-0.8420000000000001	-0.69487669325947
-0.8399999999999999	-0.6953401531542086
-0.8380000000000001	-0.6957951817794481
-0.8359999999999999	-0.6962416987674802
-0.8340000000000001	-0.6966796234922576
-0.8319999999999999	-0.6971088750740954
-0.8300000000000001	-0.6975293723844788
-0.8279999999999998	-0.6979410340509804
-0.8260000000000001	-0.6983437784622865
-0.8239999999999998	-0.6987375237733293
-0.8220000000000001	-0.6991221879105368
-0.8199999999999998	-0.6994976885771874
-0.8180000000000001	-0.6998639432588862
-0.8159999999999998	-0.7002208692291444
-0.8140000000000001	-0.7005683835550861
-0.8119999999999998	-0.7009064031032605
-0.81	-0.7012348445455774
-0.8079999999999998	-0.7015536249519024
-0.806	-0.701862658863509
-0.8039999999999998	-0.7021618641648094
-0.802	-0.7024511562243244
-0.7999999999999998	-0.702730450833943
-0.798	-0.7029996636290274
-0.7959999999999998	-0.7032587100952011
-0.794	-0.703507505575254
-0.7919999999999998	-0.7037459652761678
-0.79	-0.7039740042762829
-0.7879999999999998	-0.7041915375325796
-0.786	-0.7043984798880932
-0.7839999999999998	-0.7045947460794589
-0.782	-0.7047802507445861
-0.7799999999999998	-0.7049549084304632
-0.778	-0.7051186336010964
-0.7759999999999998	-0.7052713406455782
-0.774	-0.7054129438862932
-0.7719999999999998	-0.7055433575872562
-0.77	-0.7056624959625847
-0.7679999999999998	-0.7057702731851104
-0.766	-0.7058666033951245
-0.7639999999999998	-0.705951400709264
-0.762	-0.7060245792295308
-0.7599999999999998	-0.7060860530524568
-0.758	-0.7061357362784011
-0.7559999999999998	-0.7061735430209952
-0.754	-0.7061993874167238
-0.7519999999999998	-0.7062131836346482
-0.75	-0.7062148458862733
-0.7479999999999998	-0.7062042884355559
-0.746	-0.7061814256090595
-0.7439999999999998	-0.7061461718062473
-0.742	-0.7060984415099261
-0.7399999999999998	-0.7060381492968288
-0.738	-0.7059652098483483
-0.7359999999999998	-0.7058795379614146
-0.734	-0.7057810485595141
-0.7319999999999998	-0.7056696567038643
-0.73	-0.7055452776047274
-0.7279999999999998	-0.7054078266328748
-0.726	-0.7052572193312018
-0.7239999999999998	-0.7050933714264825
-0.722	-0.7049161988412824
-0.7199999999999998	-0.7047256177060093
-0.718	-0.7045215443711245
-0.7159999999999997	-0.7043038954194897
-0.714	-0.7040725876788748
-0.7119999999999997	-0.7038275382346052
-0.71	-0.703568664442497
-0.7079999999999997	-0.7032958839412782
-0.706	-0.7030091146664682
-0.7039999999999997	-0.7027082748631086
-0.702	-0.702393283099289
-0.6999999999999997	-0.7020640582796874
-0.698	-0.7017205196592659
-0.6959999999999997	-0.7013625868571088
-0.694	-0.7009901798704123
-0.6920000000000002	-0.7006032190886221
-0.69	-0.7002016253077157
-0.6880000000000002	-0.6997853197446321
-0.6859999999999999	-0.6993542240518518
-0.6840000000000002	-0.6989082603321166
-0.6819999999999999	-0.6984473511533006
-0.6800000000000002	-0.6979714195634228
-0.6779999999999999	-0.6974803891058026
-0.6760000000000002	-0.6969741838343665
-0.6739999999999999	-0.6964527283290877
-0.6720000000000002	-0.6959159477115748
-0.6699999999999999	-0.6953637676607983
-0.6680000000000001	-0.6947961144289617
-0.6659999999999999	-0.6942129148575065
-0.6640000000000001	-0.6936140963932588
-0.6619999999999999	-0.6929995871047172
-0.6600000000000001	-0.6923693156984704
-0.6579999999999999	-0.6917232115357528
-0.6560000000000001	-0.6910612046491369
-0.6539999999999999	-0.6903832257593555
-0.6520000000000001	-0.6896892062922567
-0.6499999999999999	-0.6889790783958897
-0.6480000000000001	-0.6882527749577203
-0.6459999999999999	-0.6875102296219686
-0.6440000000000001	-0.6867513768070799
-0.6419999999999999	-0.6859761517233162
-0.6400000000000001	-0.6851844903904709
-0.6379999999999999	-0.6843763296557016
-0.6360000000000001	-0.6835516072114888
-0.6339999999999999	-0.6827102616137046
-0.6320000000000001	-0.6818522322998022
-0.6299999999999999	-0.6809774596071146
-0.6280000000000001	-0.680085884791269
-0.6259999999999999	-0.6791774500447063
-0.6240000000000001	-0.6782520985153099
-0.6219999999999999	-0.677309774325142
-0.6200000000000001	-0.6763504225892755
-0.6179999999999999	-0.6753739894347314
-0.6160000000000001	-0.6743804220195149
-0.6139999999999999	-0.6733696685517424
-0.6120000000000001	-0.6723416783088622
-0.6099999999999999	-0.6712964016569697
-0.6080000000000001	-0.6702337900702038
-0.6059999999999999	-0.6691537961502302
-0.6040000000000001	-0.6680563736458087
-0.6019999999999999	-0.6669414774724336
-0.6000000000000001	-0.6658090637320554
-0.5979999999999999	-0.6646590897328717
-0.5960000000000001	-0.6634915140091864
-0.5939999999999999	-0.6623062963413415
-0.5920000000000001	-0.6611033977757018
-0.5899999999999999	-0.6598827806447075
-0.5880000000000001	-0.6586444085869768
-0.5859999999999999	-0.6573882465674661
-0.5840000000000001	-0.6561142608976737
-0.5819999999999999	-0.6548224192558929
-0.5800000000000001	-0.6535126907075041
-0.5779999999999998	-0.6521850457253018
-0.5760000000000001	-0.6508394562098627
-0.5739999999999998	-0.6494758955099347
-0.5720000000000001	-0.6480943384428569
-0.5699999999999998	-0.646694761314996
-0.5680000000000001	-0.6452771419422074
-0.5659999999999998	-0.643841459670298
-0.5640000000000001	-0.6423876953955088
-0.5619999999999998	-0.6409158315849902
-0.56	-0.6394258522972868
-0.5579999999999998	-0.6379177432028068
-0.556	-0.6363914916042915
-0.5539999999999998	-0.6348470864572596
-0.552	-0.6332845183904392
-0.5499999999999998	-0.6317037797261714
-0.548	-0.6301048645007861
-0.5459999999999998	-0.6284877684849393
-0.544	-0.6268524892039155
-0.5419999999999998	-0.6251990259578799
-0.54	-0.6235273798420848
-0.5379999999999998	-0.6218375537670118
-0.536	-0.6201295524784649
-0.5339999999999998	-0.6184033825775825
-0.532	-0.6166590525407883
-0.5299999999999998	-0.6148965727396564
-0.528	-0.6131159554606962
-0.5259999999999998	-0.6113172149250427
-0.524	-0.6095003673080596
-0.5219999999999998	-0.6076654307588283
-0.52	-0.60581242541954
-0.5179999999999998	-0.6039413734447644
-0.516	-0.6020522990206084
-0.5139999999999998	-0.6001452283837366
-0.512	-0.5982201898402691
-0.5099999999999998	-0.5962772137845322
-0.508	-0.5943163327176693
-0.5059999999999998	-0.592337581266094
-0.504	-0.5903409961997914
-0.5019999999999998	-0.5883266164504459
-0.5	-0.5862944831294026
-0.4979999999999998	-0.5842446395454471
-0.496	-0.5821771312224031
-0.4939999999999998	-0.5800920059165289
-0.492	-0.577989313633727
-0.48999999999999977	-0.5758691066465356
-0.488	-0.5737314395109147
-0.48599999999999977	-0.5715763690828035
-0.484	-0.5694039545344639
-0.48199999999999976	-0.5672142573705707
-0.48	-0.5650073414440757
-0.47799999999999976	-0.5627832729718144
-0.476	-0.5605421205498596
-0.47399999999999975	-0.5582839551686068
-0.472	-0.5560088502275958
-0.46999999999999975	-0.5537168815500463
-0.46799999999999997	-0.5514081273971121
-0.46599999999999975	-0.5490826684818397
-0.46399999999999997	-0.5467405879828297
-0.46199999999999974	-0.5443819715575823
-0.45999999999999996	-0.5420069073555388
-0.45799999999999974	-0.5396154860307856
-0.45599999999999996	-0.5372078007544411
-0.45399999999999974	-0.534783947226692
-0.45199999999999996	-0.5323440236884948
-0.44999999999999973	-0.5298881309329136
-0.44799999999999995	-0.5274163723161073
-0.44599999999999973	-0.524928853767932
-0.44399999999999995	-0.5224256838021917
-0.4419999999999997	-0.5199069735264771
-0.43999999999999995	-0.517372836651637
-0.43800000000000017	-0.5148233895008332
-0.43599999999999994	-0.5122587510181988
-0.43400000000000016	-0.5096790427770818
-0.43199999999999994	-0.5070843889878603
-0.43000000000000016	-0.5044749165053376
-0.42799999999999994	-0.5018507548356909
-0.42600000000000016	-0.49921203614298776
-0.42399999999999993	-0.49655889525523844
-0.42200000000000015	-0.4938914696700002
-0.41999999999999993	-0.49120989955950684
-0.41800000000000015	-0.4885143277753317
-0.4159999999999999	-0.48580489985256464
-0.41400000000000015	-0.48308176401350444
-0.4119999999999999	-0.48034507117085234
-0.41000000000000014	-0.47759497493040987
-0.4079999999999999	-0.4748316315932576
-0.40600000000000014	-0.4720552001574287
-0.4039999999999999	-0.469265842319048
-0.40200000000000014	-0.46646372262746966
-0.3999999999999999	-0.46364900788070407
-0.39800000000000013	-0.46082186783041595
-0.3959999999999999	-0.45798247531516423
-0.39400000000000013	-0.4551310053519829
-0.3919999999999999	-0.45226763581944246
-0.3900000000000001	-0.4493925472870037
-0.3879999999999999	-0.44650592301173264
-0.3860000000000001	-0.4436079489344393
-0.3839999999999999	-0.44069881367522346
-0.3820000000000001	-0.43777870852843026
-0.3799999999999999	-0.43484782745700173
-0.3780000000000001	-0.43190636708622804
-0.3759999999999999	-0.42895452669688106
-0.3740000000000001	-0.4259925082177383
-0.3719999999999999	-0.4230205162174754
-0.3700000000000001	-0.4200387578959434
-0.3679999999999999	-0.4170474430748009
-0.3660000000000001	-0.4140467841875183
-0.3639999999999999	-0.4110369962687337
-0.3620000000000001	-0.4080182969429672
-0.3599999999999999	-0.404990906412677
-0.3580000000000001	-0.40195504744566823
-0.35599999999999987	-0.39891094536183125
-0.3540000000000001	-0.395858828019228
-0.35199999999999987	-0.3927989257994976
-0.3500000000000001	-0.3897314715926034
-0.34799999999999986	-0.3866567007808923
-0.3460000000000001	-0.3835748512224853
-0.34399999999999986	-0.3804861632339792
-0.3420000000000001	-0.37739087957247175
-0.33999999999999986	-0.37428924541688824
-0.3380000000000001	-0.3711815083486294
-0.33599999999999985	-0.368067918331518
-0.3340000000000001	-0.36494872769105663
-0.33199999999999985	-0.36182419109298464
-0.33000000000000007	-0.35869456552125806
-0.32799999999999985	-0.3555601102547472
-0.32600000000000007	-0.35242108684437246
-0.32399999999999984	-0.3492777590884169
-0.32200000000000006	-0.34613039300769144
-0.31999999999999984	-0.34297925681987723
-0.31800000000000006	-0.3398246209131757
-0.31599999999999984	-0.33666675781924027
-0.31400000000000006	-0.33350594218541635
-0.31199999999999983	-0.3303424507462642
-0.31000000000000005	-0.32717656229438935
-0.30799999999999983	-0.32400855765055825
-0.30600000000000005	-0.3208387196331211
-0.3039999999999998	-0.3176673330267249
-0.30200000000000005	-0.3144946845503343
-0.2999999999999998	-0.31132106282454597
-0.29800000000000004	-0.30814675833821586
-0.2959999999999998	-0.30497206341438304
-0.29400000000000004	-0.30179727217551
-0.2919999999999998	-0.29862268050802815
-0.29000000000000004	-0.29544858602620183
-0.2879999999999998	-0.2922752880353054
-0.28600000000000003	-0.2891030874941277
-0.2839999999999998	-0.2859322869767922
-0.28200000000000003	-0.28276319063391664
-0.2799999999999998	-0.2795961041530954
-0.278	-0.2764313347187301
-0.2759999999999998	-0.2732691909711917
-0.274	-0.27010998296534366
-0.2719999999999998	-0.26695402212840424
-0.27	-0.26380162121718154
-0.2679999999999998	-0.2606530942746629
-0.266	-0.25750875658598416
-0.2639999999999998	-0.2543689246337693
-0.262	-0.2512339160528633
-0.2599999999999998	-0.24810404958444876
-0.258	-0.2449796450295705
-0.2559999999999998	-0.24186102320205768
-0.254	-0.2387485058808731
-0.2519999999999998	-0.23564241576187245
-0.25	-0.23254307640901006
-0.24799999999999978	-0.22945081220497088
-0.246	-0.22636594830126672
-0.24399999999999977	-0.22328881056777852
-0.242	-0.2202197255417803
-0.23999999999999977	-0.21715902037643026
-0.238	-0.2141070227887623
-0.23599999999999977	-0.21106406100716674
-0.23399999999999999	-0.20803046371839182
-0.23199999999999976	-0.20500656001405584
-0.22999999999999998	-0.20199267933670387
-0.22799999999999976	-0.1989891514253964
-0.22599999999999998	-0.1959963062608676
-0.22399999999999975	-0.1930144740102376
-0.22199999999999998	-0.19004398497131914
-0.21999999999999975	-0.18708516951650542
-0.21799999999999997	-0.18413835803627437
-0.21599999999999975	-0.18120388088230296
-0.21399999999999997	-0.17828206831022286
-0.21199999999999974	-0.17537325042201204
-0.20999999999999996	-0.17247775710805824
-0.20799999999999974	-0.16959591798888374
-0.20599999999999996	-0.1667280623565707
-0.20399999999999974	-0.16387451911587786
-0.20199999999999996	-0.1610356167250849
-0.19999999999999973	-0.1582116831791035
-0.19799999999999995	-0.15540304573708444
-0.19599999999999973	-0.15261003128792974
-0.19399999999999995	-0.14983296586472453
-0.19199999999999973	-0.14707217479710474
-0.18999999999999995	-0.14432798260818464
-0.18799999999999972	-0.14160071295384416
-0.18599999999999994	-0.13889068856186895
-0.18400000000000016	-0.13619823117094046
-0.18199999999999994	-0.13352366146950861
-0.18000000000000016	-0.1308672990345562
-0.17799999999999994	-0.1282294622702689
-0.17600000000000016	-0.12561046834663903
-0.17399999999999993	-0.12301063313800652
-0.17200000000000015	-0.12043027116156896
-0.16999999999999993	-0.11786969551586346
-0.16800000000000015	-0.11532921781925361
-0.16599999999999993	-0.11280914814842295
-0.16400000000000015	-0.11030979497694222
-0.16199999999999992	-0.10783146511372307
-0.16000000000000014	-0.10537446364184991
-0.15799999999999992	-0.10293909385720056
-0.15600000000000014	-0.1005256572073212
-0.15399999999999991	-0.09813445323038968
-0.15200000000000014	-0.09576577949432998
-0.1499999999999999	-0.09341993153607916
-0.14800000000000013	-0.09109720280104212
-0.1459999999999999	-0.08879788458273695
-0.14400000000000013	-0.08652226596266505
-0.1419999999999999	-0.08427063375040851
-0.14000000000000012	-0.08204327242399088
-0.1379999999999999	-0.07984046407050197
-0.13600000000000012	-0.07766248832702337
-0.1339999999999999	-0.07550962232185623
-0.13200000000000012	-0.07338214061608676
-0.1299999999999999	-0.07128031514549102
-0.1280000000000001	-0.0692044151628158
-0.1259999999999999	-0.0671547071804358
-0.12400000000000011	-0.0651314549134236
-0.12199999999999989	-0.06313491922303383
-0.1200000000000001	-0.06116535806063655
-0.11799999999999988	-0.05922302641210276
-0.1160000000000001	-0.0573081762426749
-0.11399999999999988	-0.05542105644232609
-0.1120000000000001	-0.053561912771641886
-0.10999999999999988	-0.05173098780822599
-0.1080000000000001	-0.0499285208936645
-0.10599999999999987	-0.04815474808105095
-0.10400000000000009	-0.04640990208310397
-0.10199999999999987	-0.04469421222088218
-0.10000000000000009	-0.04300790438381773
-0.09799999999999986	-0.041351200926232255
-0.09600000000000009	-0.03972432072488846
-0.09399999999999986	-0.03812747902337545
-0.09200000000000008	-0.03656088743756335
-0.08999999999999986	-0.035024753897608084
-0.08800000000000008	-0.033519282601374885
-0.08599999999999985	-0.03204467396859499
-0.08400000000000007	-0.03060112459578119
-0.08199999999999985	-0.029188827211908304
-0.08000000000000007	-0.02780797063489576
-0.07799999999999985	-0.02645873972883134
-0.07600000000000007	-0.025141315362115908
-0.07399999999999984	-0.0238558743663402
-0.07200000000000006	-0.022602589496054936
-0.06999999999999984	-0.021381629389387202
-0.06800000000000006	-0.020193158529534457
-0.06599999999999984	-0.019037337207140934
-0.06400000000000006	-0.01791432148357855
-0.06199999999999983	-0.016824263155136906
-0.06000000000000005	-0.01576730971814359
-0.05799999999999983	-0.014743604335019115
-0.05600000000000005	-0.01375328580128653
-0.053999999999999826	-0.01279648851354004
-0.052000000000000046	-0.011873342438391577
-0.04999999999999982	-0.01098397308507594
-0.04800000000000004	-0.01012850146299527
-0.04599999999999982	-0.009307044080418464
-0.04400000000000004	-0.00851971289066558
-0.041999999999999815	-0.007766615279467152
-0.040000000000000036	-0.0070478540373042995
-0.03799999999999981	-0.00636352733546423
-0.03600000000000003	-0.005713728703156369
-0.03399999999999981	-0.0050985470056867975
-0.03200000000000003	-0.004518066423705896
-0.029999999999999805	-0.003972366433535004
-0.028000000000000025	-0.003461521788561808
-0.0259999999999998	-0.0029856025017726716
-0.02400000000000002	-0.002544673829323094
-0.021999999999999797	-0.0021387962552576923
-0.020000000000000018	-0.0017680254773233784
-0.017999999999999794	-0.0014324123938995385
-0.016000000000000014	-0.0011320030920498399
-0.01399999999999979	-0.0008668388366974579
-0.01200000000000001	-0.0006369560609300981
-0.009999999999999787	-0.00044238635743627217
-0.008000000000000007	-0.00028315647107772393
-0.005999999999999783	-0.0001592882925991814
-0.0040000000000000036	-0.0000707988534792804
-0.0019999999999997797	-0.000017700321923286006
0.			0.0
0.002000000000000224	-0.000017700321923293866
0.0040000000000000036	-0.0000707988534792804
0.006000000000000227	-0.00015928829259920484
0.008000000000000007	-0.00028315647107772393
0.010000000000000231	-0.00044238635743631147
0.01200000000000001	-0.0006369560609300981
0.014000000000000234	-0.0008668388366975131
0.016000000000000014	-0.0011320030920498399
0.018000000000000238	-0.001432412393899609
0.020000000000000018	-0.0017680254773233784
0.02200000000000024	-0.0021387962552577786
0.02400000000000002	-0.002544673829323094
0.026000000000000245	-0.002985602501772773
0.028000000000000025	-0.003461521788561808
0.03000000000000025	-0.003972366433535119
0.03200000000000003	-0.004518066423705896
0.03400000000000025	-0.005098547005686931
0.03600000000000003	-0.005713728703156369
0.038000000000000256	-0.006363527335464376
0.040000000000000036	-0.0070478540373042995
0.04200000000000026	-0.0077666152794673175
0.04400000000000004	-0.00851971289066558
0.04600000000000026	-0.009307044080418646
0.04800000000000004	-0.01012850146299527
0.050000000000000266	-0.010983973085076135
0.052000000000000046	-0.011873342438391577
0.05400000000000027	-0.012796488513540252
0.05600000000000005	-0.01375328580128653
0.058000000000000274	-0.014743604335019337
0.06000000000000005	-0.01576730971814359
0.06200000000000028	-0.01682426315513715
0.06400000000000006	-0.01791432148357855
0.06600000000000028	-0.01903733720714119
0.06800000000000006	-0.020193158529534457
0.07000000000000028	-0.021381629389387452
0.07200000000000006	-0.022602589496054936
0.07399999999999984	-0.0238558743663402
0.07600000000000007	-0.025141315362115908
0.07799999999999985	-0.02645873972883134
0.08000000000000007	-0.02780797063489576
0.08199999999999985	-0.029188827211908304
0.08400000000000007	-0.03060112459578119
0.08599999999999985	-0.03204467396859499
0.08800000000000008	-0.033519282601374885
0.08999999999999986	-0.035024753897608084
0.09200000000000008	-0.03656088743756335
0.09399999999999986	-0.03812747902337545
0.09600000000000009	-0.03972432072488846
0.09799999999999986	-0.041351200926232255
0.10000000000000009	-0.04300790438381773
0.10199999999999987	-0.04469421222088218
0.10400000000000009	-0.04640990208310397
0.10599999999999987	-0.04815474808105095
0.1080000000000001	-0.0499285208936645
0.10999999999999988	-0.05173098780822599
0.1120000000000001	-0.053561912771641886
0.11399999999999988	-0.05542105644232609
0.1160000000000001	-0.0573081762426749
0.11799999999999988	-0.05922302641210276
0.1200000000000001	-0.06116535806063655
0.12199999999999989	-0.06313491922303383
0.12400000000000011	-0.0651314549134236
0.1259999999999999	-0.0671547071804358
0.1280000000000001	-0.0692044151628158
0.1299999999999999	-0.07128031514549102
0.13200000000000012	-0.07338214061608676
0.1339999999999999	-0.07550962232185623
0.13600000000000012	-0.07766248832702337
0.1379999999999999	-0.07984046407050197
0.14000000000000012	-0.08204327242399088
0.1419999999999999	-0.08427063375040851
0.14400000000000013	-0.08652226596266505
0.1459999999999999	-0.08879788458273695
0.14800000000000013	-0.09109720280104212
0.1499999999999999	-0.09341993153607916
0.15200000000000014	-0.09576577949432998
0.15399999999999991	-0.09813445323038968
0.15600000000000014	-0.1005256572073212
0.15799999999999992	-0.10293909385720056
0.16000000000000014	-0.10537446364184991
0.16199999999999992	-0.10783146511372307
0.16400000000000015	-0.11030979497694222
0.16599999999999993	-0.11280914814842295
0.16800000000000015	-0.11532921781925361
0.16999999999999993	-0.11786969551586346
0.17200000000000015	-0.12043027116156896
0.17399999999999993	-0.12301063313800652
0.17600000000000016	-0.12561046834663903
0.17799999999999994	-0.1282294622702689
0.18000000000000016	-0.1308672990345562
0.18199999999999994	-0.13352366146950861
0.18400000000000016	-0.13619823117094046
0.18599999999999994	-0.13889068856186895
0.18800000000000017	-0.14160071295384474
0.18999999999999995	-0.14432798260818464
0.19200000000000017	-0.14707217479710533
0.19399999999999995	-0.14983296586472453
0.19600000000000017	-0.15261003128793035
0.19799999999999995	-0.15540304573708444
0.20000000000000018	-0.1582116831791041
0.20199999999999996	-0.1610356167250849
0.20400000000000018	-0.16387451911587841
0.20599999999999996	-0.1667280623565707
0.20800000000000018	-0.16959591798888435
0.20999999999999996	-0.17247775710805824
0.2120000000000002	-0.1753732504220127
0.21399999999999997	-0.17828206831022286
0.2160000000000002	-0.18120388088230371
0.21799999999999997	-0.18413835803627437
0.2200000000000002	-0.18708516951650594
0.22199999999999998	-0.19004398497131914
0.2240000000000002	-0.19301447401023833
0.22599999999999998	-0.1959963062608676
0.2280000000000002	-0.19898915142539716
0.22999999999999998	-0.20199267933670387
0.2320000000000002	-0.2050065600140566
0.23399999999999999	-0.20803046371839182
0.2360000000000002	-0.21106406100716749
0.238	-0.2141070227887623
0.2400000000000002	-0.21715902037643084
0.242	-0.2202197255417803
0.24400000000000022	-0.22328881056777938
0.246	-0.22636594830126672
0.24800000000000022	-0.22945081220497168
0.25	-0.23254307640901006
0.2520000000000002	-0.23564241576187317
0.254	-0.2387485058808731
0.2560000000000002	-0.24186102320205827
0.258	-0.2449796450295705
0.26000000000000023	-0.24810404958444954
0.262	-0.2512339160528633
0.26400000000000023	-0.25436892463376987
0.266	-0.25750875658598416
0.26800000000000024	-0.26065309427466343
0.27	-0.26380162121718154
0.27200000000000024	-0.2669540221284049
0.274	-0.27010998296534366
0.27600000000000025	-0.2732691909711924
0.278	-0.2764313347187301
0.28000000000000025	-0.27959610415309616
0.28200000000000003	-0.28276319063391664
0.28400000000000025	-0.28593228697679274
0.28600000000000003	-0.2891030874941277
0.28800000000000026	-0.2922752880353061
0.29000000000000004	-0.29544858602620183
0.29200000000000026	-0.29862268050802876
0.29400000000000004	-0.30179727217551
0.29600000000000026	-0.30497206341438376
0.29800000000000004	-0.30814675833821586
0.30000000000000027	-0.31132106282454663
0.30200000000000005	-0.3144946845503343
0.30400000000000027	-0.31766733302672556
0.30600000000000005	-0.3208387196331211
0.3080000000000003	-0.324008557650559
0.31000000000000005	-0.32717656229438935
0.3120000000000003	-0.33034245074626495
0.31400000000000006	-0.33350594218541635
0.3160000000000003	-0.3366667578192411
0.31800000000000006	-0.3398246209131757
0.3200000000000003	-0.34297925681987795
0.32200000000000006	-0.34613039300769144
0.3240000000000003	-0.3492777590884178
0.32600000000000007	-0.35242108684437246
0.3280000000000003	-0.3555601102547479
0.33000000000000007	-0.35869456552125806
0.33199999999999985	-0.36182419109298464
0.3340000000000001	-0.36494872769105663
0.33599999999999985	-0.368067918331518
0.3380000000000001	-0.3711815083486294
0.33999999999999986	-0.37428924541688824
0.3420000000000001	-0.37739087957247175
0.34399999999999986	-0.3804861632339792
0.3460000000000001	-0.3835748512224853
0.34799999999999986	-0.3866567007808923
0.3500000000000001	-0.3897314715926034
0.35199999999999987	-0.3927989257994976
0.3540000000000001	-0.395858828019228
0.35599999999999987	-0.39891094536183125
0.3580000000000001	-0.40195504744566823
0.3599999999999999	-0.404990906412677
0.3620000000000001	-0.4080182969429672
0.3639999999999999	-0.4110369962687337
0.3660000000000001	-0.4140467841875183
0.3679999999999999	-0.4170474430748009
0.3700000000000001	-0.4200387578959434
0.3719999999999999	-0.4230205162174754
0.3740000000000001	-0.4259925082177383
0.3759999999999999	-0.42895452669688106
0.3780000000000001	-0.43190636708622804
0.3799999999999999	-0.43484782745700173
0.3820000000000001	-0.43777870852843026
0.3839999999999999	-0.44069881367522346
0.3860000000000001	-0.4436079489344393
0.3879999999999999	-0.44650592301173264
0.3900000000000001	-0.4493925472870037
0.3919999999999999	-0.45226763581944246
0.39400000000000013	-0.4551310053519829
0.3959999999999999	-0.45798247531516423
0.39800000000000013	-0.46082186783041595
0.3999999999999999	-0.46364900788070407
0.40200000000000014	-0.46646372262746966
0.4039999999999999	-0.469265842319048
0.40600000000000014	-0.4720552001574287
0.4079999999999999	-0.4748316315932576
0.41000000000000014	-0.47759497493040987
0.4119999999999999	-0.48034507117085234
0.41400000000000015	-0.48308176401350444
0.4159999999999999	-0.48580489985256464
0.41800000000000015	-0.4885143277753317
0.41999999999999993	-0.49120989955950684
0.42200000000000015	-0.4938914696700002
0.42399999999999993	-0.49655889525523844
0.42600000000000016	-0.49921203614298776
0.42799999999999994	-0.5018507548356909
0.43000000000000016	-0.5044749165053376
0.43199999999999994	-0.5070843889878603
0.43400000000000016	-0.5096790427770818
0.43599999999999994	-0.5122587510181988
0.43800000000000017	-0.5148233895008332
0.43999999999999995	-0.517372836651637
0.44200000000000017	-0.5199069735264777
0.44399999999999995	-0.5224256838021917
0.4460000000000002	-0.5249288537679326
0.44799999999999995	-0.5274163723161073
0.4500000000000002	-0.5298881309329143
0.45199999999999996	-0.5323440236884948
0.4540000000000002	-0.5347839472266923
0.45599999999999996	-0.5372078007544411
0.4580000000000002	-0.5396154860307864
0.45999999999999996	-0.5420069073555388
0.4620000000000002	-0.5443819715575833
0.46399999999999997	-0.5467405879828297
0.4660000000000002	-0.5490826684818403
0.46799999999999997	-0.5514081273971121
0.4700000000000002	-0.5537168815500472
0.472	-0.5560088502275958
0.4740000000000002	-0.5582839551686075
0.476	-0.5605421205498596
0.4780000000000002	-0.5627832729718153
0.48	-0.5650073414440757
0.4820000000000002	-0.5672142573705712
0.484	-0.5694039545344639
0.4860000000000002	-0.5715763690828043
0.488	-0.5737314395109147
0.4900000000000002	-0.5758691066465359
0.492	-0.577989313633727
0.4940000000000002	-0.5800920059165291
0.496	-0.5821771312224031
0.4980000000000002	-0.5842446395454478
0.5	-0.5862944831294026
0.5020000000000002	-0.5883266164504463
0.504	-0.5903409961997914
0.5060000000000002	-0.5923375812660946
0.508	-0.5943163327176693
0.5100000000000002	-0.5962772137845326
0.512	-0.5982201898402691
0.5140000000000002	-0.6001452283837369
0.516	-0.6020522990206084
0.5180000000000002	-0.6039413734447648
0.52	-0.60581242541954
0.5220000000000002	-0.6076654307588291
0.524	-0.6095003673080596
0.5260000000000002	-0.6113172149250431
0.528	-0.6131159554606962
0.5300000000000002	-0.6148965727396568
0.532	-0.6166590525407883
0.5340000000000003	-0.618403382577583
0.536	-0.6201295524784649
0.5380000000000003	-0.621837553767013
0.54	-0.6235273798420848
0.5420000000000003	-0.6251990259578802
0.544	-0.6268524892039155
0.5460000000000003	-0.6284877684849394
0.548	-0.6301048645007861
0.5500000000000003	-0.6317037797261721
0.552	-0.6332845183904392
0.5540000000000003	-0.6348470864572598
0.556	-0.6363914916042915
0.5580000000000003	-0.6379177432028074
0.56	-0.6394258522972868
0.5620000000000003	-0.6409158315849911
0.5640000000000001	-0.6423876953955088
0.5660000000000003	-0.6438414596702986
0.5680000000000001	-0.6452771419422074
0.5700000000000003	-0.6466947613149964
0.5720000000000001	-0.6480943384428569
0.5740000000000003	-0.6494758955099351
0.5760000000000001	-0.6508394562098627
0.5780000000000003	-0.6521850457253019
0.5800000000000001	-0.6535126907075041
0.5820000000000003	-0.6548224192558932
0.5840000000000001	-0.6561142608976737
0.5859999999999999	-0.6573882465674661
0.5880000000000001	-0.6586444085869768
0.5899999999999999	-0.6598827806447075
0.5920000000000001	-0.6611033977757018
0.5939999999999999	-0.6623062963413415
0.5960000000000001	-0.6634915140091864
0.5979999999999999	-0.6646590897328717
0.6000000000000001	-0.6658090637320554
0.6019999999999999	-0.6669414774724336
0.6040000000000001	-0.6680563736458087
0.6059999999999999	-0.6691537961502302
0.6080000000000001	-0.6702337900702038
0.6099999999999999	-0.6712964016569697
0.6120000000000001	-0.6723416783088622
0.6139999999999999	-0.6733696685517424
0.6160000000000001	-0.6743804220195149
0.6179999999999999	-0.6753739894347314
0.6200000000000001	-0.6763504225892755
0.6219999999999999	-0.677309774325142
0.6240000000000001	-0.6782520985153099
0.6259999999999999	-0.6791774500447063
0.6280000000000001	-0.680085884791269
0.6299999999999999	-0.6809774596071146
0.6320000000000001	-0.6818522322998022
0.6339999999999999	-0.6827102616137046
0.6360000000000001	-0.6835516072114888
0.6379999999999999	-0.6843763296557016
0.6400000000000001	-0.6851844903904709
0.6419999999999999	-0.6859761517233162
0.6440000000000001	-0.6867513768070799
0.6459999999999999	-0.6875102296219686
0.6480000000000001	-0.6882527749577203
0.6499999999999999	-0.6889790783958897
0.6520000000000001	-0.6896892062922567
0.6539999999999999	-0.6903832257593555
0.6560000000000001	-0.6910612046491369
0.6579999999999999	-0.6917232115357528
0.6600000000000001	-0.6923693156984704
0.6619999999999999	-0.6929995871047172
0.6640000000000001	-0.6936140963932588
0.6659999999999999	-0.6942129148575065
0.6680000000000001	-0.6947961144289617
0.6699999999999999	-0.6953637676607983
0.6720000000000002	-0.6959159477115748
0.6739999999999999	-0.6964527283290877
0.6760000000000002	-0.6969741838343665
0.6779999999999999	-0.6974803891058026
0.6800000000000002	-0.6979714195634228
0.6819999999999999	-0.6984473511533006
0.6840000000000002	-0.6989082603321166
0.6859999999999999	-0.6993542240518518
0.6880000000000002	-0.6997853197446321
0.69	-0.7002016253077157
0.6920000000000002	-0.7006032190886221
0.694	-0.7009901798704123
0.6960000000000002	-0.7013625868571086
0.698	-0.7017205196592659
0.7000000000000002	-0.7020640582796874
0.702	-0.702393283099289
0.7040000000000002	-0.7027082748631087
0.706	-0.7030091146664682
0.7080000000000002	-0.7032958839412782
0.71	-0.703568664442497
0.7120000000000002	-0.7038275382346053
0.714	-0.7040725876788748
0.7160000000000002	-0.7043038954194902
0.718	-0.7045215443711245
0.7200000000000002	-0.7047256177060093
0.722	-0.7049161988412824
0.7240000000000002	-0.705093371426483
0.726	-0.7052572193312018
0.7280000000000002	-0.705407826632875
0.73	-0.7055452776047274
0.7320000000000002	-0.7056696567038643
0.734	-0.7057810485595141
0.7360000000000002	-0.7058795379614142
0.738	-0.7059652098483483
0.7400000000000002	-0.7060381492968287
0.742	-0.7060984415099261
0.7440000000000002	-0.7061461718062474
0.746	-0.7061814256090595
0.7480000000000002	-0.7062042884355559
0.75	-0.7062148458862733
0.7520000000000002	-0.7062131836346484
0.754	-0.7061993874167238
0.7560000000000002	-0.7061735430209948
0.758	-0.7061357362784011
0.7600000000000002	-0.7060860530524565
0.762	-0.7060245792295308
0.7640000000000002	-0.7059514007092643
0.766	-0.7058666033951245
0.7680000000000002	-0.7057702731851102
0.77	-0.7056624959625847
0.7720000000000002	-0.7055433575872564
0.774	-0.7054129438862932
0.7760000000000002	-0.7052713406455781
0.778	-0.7051186336010964
0.7800000000000002	-0.7049549084304635
0.782	-0.7047802507445861
0.7840000000000003	-0.7045947460794589
0.786	-0.7043984798880932
0.7880000000000003	-0.7041915375325798
0.79	-0.7039740042762829
0.7920000000000003	-0.7037459652761677
0.794	-0.703507505575254
0.7960000000000003	-0.7032587100952012
0.798	-0.7029996636290274
0.8000000000000003	-0.7027304508339425
0.802	-0.7024511562243244
0.8040000000000003	-0.7021618641648091
0.806	-0.701862658863509
0.8080000000000003	-0.7015536249519022
0.81	-0.7012348445455774
0.8120000000000003	-0.7009064031032606
0.8140000000000001	-0.7005683835550861
0.8160000000000003	-0.7002208692291447
0.8180000000000001	-0.6998639432588862
0.8200000000000003	-0.6994976885771872
0.8220000000000001	-0.6991221879105368
0.8240000000000003	-0.6987375237733295
0.8260000000000001	-0.6983437784622865
0.8280000000000003	-0.6979410340509803
0.8300000000000001	-0.6975293723844788
0.8320000000000003	-0.6971088750740952
0.8340000000000001	-0.6966796234922576
0.8360000000000003	-0.6962416987674802
0.8380000000000001	-0.6957951817794481
0.8399999999999999	-0.6953401531542086
0.8420000000000001	-0.69487669325947
0.8439999999999999	-0.6944048822000048
0.8460000000000001	-0.6939247998131601
0.8479999999999999	-0.6934365256644689
0.8500000000000001	-0.692940139043365
0.8519999999999999	-0.692435718959003
0.8540000000000001	-0.6919233441361714
0.8559999999999999	-0.6914030930113128
0.8580000000000001	-0.6908750437286377
0.8599999999999999	-0.6903392741363381
0.8620000000000001	-0.6897958617828969
0.8639999999999999	-0.6892448839134903
0.8660000000000001	-0.6886864174664894
0.8679999999999999	-0.6881205390700498
0.8700000000000001	-0.6875473250387957
0.8719999999999999	-0.6869668513705963
0.8740000000000001	-0.6863791937434297
0.8759999999999999	-0.685784427512337
0.8780000000000001	-0.6851826277064637
0.8799999999999999	-0.6845738690261893
0.8820000000000001	-0.6839582258403429
0.8839999999999999	-0.6833357721834995
0.8860000000000001	-0.6827065817533664
0.8879999999999999	-0.6820707279082487
0.8900000000000001	-0.6814282836645927
0.8919999999999999	-0.6807793216946226
0.8940000000000001	-0.6801239143240387
0.8959999999999999	-0.6794621335298127
0.8980000000000001	-0.6787940509380453
0.8999999999999999	-0.6781197378219119
0.9020000000000001	-0.6774392650996761
0.9039999999999999	-0.6767527033327821
0.9060000000000001	-0.6760601227240188
0.9079999999999999	-0.6753615931157582
0.9100000000000001	-0.6746571839882628
0.9119999999999999	-0.6739469644580677
0.9140000000000001	-0.6732310032764249
0.9159999999999999	-0.672509368827829
0.9180000000000001	-0.6717821291285965
0.9199999999999999	-0.671049351825519
0.9220000000000002	-0.6703111041945866
0.9239999999999999	-0.6695674531397651
0.9260000000000002	-0.6688184651918468
0.9279999999999999	-0.6680642065073586
0.9300000000000002	-0.6673047428675368
0.9319999999999999	-0.6665401396773577
0.9340000000000002	-0.6657704619646324
0.9359999999999999	-0.6649957743791602
0.9380000000000002	-0.6642161411919391
0.94	-0.6634316262944352
0.9420000000000002	-0.6626422931979065
0.944	-0.6618482050327875
0.9460000000000002	-0.6610494245481209
0.948	-0.6602460141110507
0.9500000000000002	-0.6594380357063642
0.952	-0.6586255509360854
0.9540000000000002	-0.657808621019126
0.956	-0.6569873067909782
0.9580000000000002	-0.6561616687034645
0.96	-0.655331766824531
0.9620000000000002	-0.6544976608380934
0.964	-0.6536594100439276
0.9660000000000002	-0.6528170733576044
0.968	-0.6519707093104777
0.9700000000000002	-0.6511203760497076
0.972	-0.6502661313383353
0.9740000000000002	-0.6494080325553956
0.976	-0.648546136696077
0.9780000000000002	-0.6476805003719188
0.98	-0.6468111798110548
0.9820000000000002	-0.6459382308584892
0.984	-0.6450617089764181
0.9860000000000002	-0.6441816692445914
0.988	-0.6432981663607034
0.9900000000000002	-0.6424112546408309
0.992	-0.6415209880199043
0.9940000000000002	-0.6406274200522064
0.996	-0.6397306039119255
0.9980000000000002	-0.638830592393719
1.	-0.6379274379133317
1.0019999999999998	-0.6370211925082336
1.0040000000000004	-0.6361119078382959
1.0060000000000002	-0.6351996351864986
1.008	-0.6342844254596661
1.0099999999999998	-0.6333663291892386
1.0120000000000005	-0.632445396532065
1.0140000000000002	-0.6315216772712353
1.016	-0.6305952208169324
1.0179999999999998	-0.6296660762073163
1.0200000000000005	-0.6287342921094353
1.0220000000000002	-0.6277999168201636
1.024	-0.6268629982671643
1.0259999999999998	-0.6259235840098772
1.0280000000000005	-0.6249817212405339
1.0300000000000002	-0.6240374567851964
1.032	-0.6230908371048165
1.0339999999999998	-0.6221419082963233
1.0360000000000005	-0.6211907160937294
1.0380000000000003	-0.6202373058692615
1.04	-0.6192817226345103
1.0419999999999998	-0.6183240110416041
1.0440000000000005	-0.6173642153843996
1.0460000000000003	-0.6164023795996979
1.048	-0.615438547268472
1.0499999999999998	-0.6144727616171214
1.0520000000000005	-0.6135050655187381
1.0540000000000003	-0.6125355014943995
1.056	-0.6115641117144649
1.0579999999999998	-0.6105909379999045
1.0600000000000005	-0.6096160218236318
1.0620000000000003	-0.6086394043118643
1.064	-0.607661126245484
1.0659999999999998	-0.6066812280614319
1.0680000000000005	-0.6056997498540979
1.0700000000000003	-0.6047167313767425
1.072	-0.6037322120429193
1.0739999999999998	-0.6027462309279149
1.0760000000000005	-0.6017588267702059
1.0780000000000003	-0.6007700379729216
1.08	-0.5997799026053247
1.0819999999999999	-0.5987884584042963
1.0840000000000005	-0.5977957427758418
1.0860000000000003	-0.5968017927966014
1.088	-0.5958066452153677
1.0899999999999999	-0.5948103364546237
1.0920000000000005	-0.5938129026120823
1.0940000000000003	-0.5928143794622373
1.096	-0.5918148024579236
1.0979999999999999	-0.5908142067318853
1.0999999999999996	-0.5898126270983561
1.1020000000000003	-0.588810098054638
1.104	-0.5878066537827008
1.1059999999999999	-0.5868023281507768
1.1079999999999997	-0.5857971547149694
1.1100000000000003	-0.5847911667208644
1.112	-0.5837843971051538
1.1139999999999999	-0.5827768784972547
1.1159999999999997	-0.5817686432209457
1.1180000000000003	-0.5807597232959985
1.12	-0.579750150439824
1.1219999999999999	-0.578739956069114
1.1239999999999997	-0.5777291713014925
1.1260000000000003	-0.5767178269571716
1.1280000000000001	-0.5757059535606082
1.13	-0.5746935813421663
1.1319999999999997	-0.5736807402397819
1.1340000000000003	-0.5726674599006311
1.1360000000000001	-0.5716537696828009
1.138	-0.5706396986569637
1.1399999999999997	-0.5696252756080511
1.1420000000000003	-0.5686105290369317
1.1440000000000001	-0.5675954871620925
1.146	-0.5665801779213185
1.1479999999999997	-0.5655646289733737
1.1500000000000004	-0.5645488676996844
1.1520000000000001	-0.5635329212060288
1.154	-0.5625168163242124
1.1559999999999997	-0.5615005796137595
1.1580000000000004	-0.5604842373635974
1.1600000000000001	-0.5594678155937407
1.162	-0.5584513400569757
1.1639999999999997	-0.5574348362405472
1.1660000000000004	-0.5564183293678384
1.1680000000000001	-0.5554018444000597
1.17	-0.5543854060379242
1.1719999999999997	-0.5533690387233342
1.1740000000000004	-0.5523527666410554
1.1760000000000002	-0.5513366137204007
1.178	-0.5503206036369004
1.1799999999999997	-0.5493047598139795
1.1820000000000004	-0.5482891054246294
1.1840000000000002	-0.5472736633930781
1.186	-0.5462584563964561
1.1879999999999997	-0.5452435068664634
1.1900000000000004	-0.5442288369910274
1.1920000000000002	-0.5432144687159697
1.194	-0.5422004237466546
1.1959999999999997	-0.5411867235496453
1.1980000000000004	-0.5401733893543539
1.2000000000000002	-0.5391604421546901
1.202	-0.5381479027106982
1.2039999999999997	-0.5371357915502007
1.2060000000000004	-0.5361241289704319
1.2080000000000002	-0.5351129350396692
1.21	-0.534102229598861
1.2119999999999997	-0.5330920322632485
1.2140000000000004	-0.5320823624239847
1.2160000000000002	-0.5310732392497508
1.218	-0.5300646816883607
1.2199999999999998	-0.5290567084683727
1.2220000000000004	-0.5280493381006839
1.2240000000000002	-0.5270425888801301
1.226	-0.5260364788870727
1.2279999999999998	-0.525031025988987
1.2300000000000004	-0.5240262478420388
1.2320000000000002	-0.5230221618926667
1.234	-0.5220187853791423
1.2359999999999998	-0.5210161353331397
1.2380000000000004	-0.5200142285812961
1.2400000000000002	-0.5190130817467624
1.242	-0.518012711250749
1.2439999999999998	-0.5170131333140714
1.2460000000000004	-0.5160143639586834
1.2480000000000002	-0.5150164190092102
1.25	-0.5140193140944687
1.2519999999999998	-0.5130230646489885
1.2540000000000004	-0.5120276859145232
1.2560000000000002	-0.5110331929415561
1.258	-0.5100396005908002
1.2599999999999998	-0.5090469235346919
1.2620000000000005	-0.5080551762588758
1.2640000000000002	-0.5070643730636893
1.266	-0.5060745280656338
1.2679999999999998	-0.5050856551988433
1.2700000000000005	-0.5040977682165452
1.2720000000000002	-0.5031108806925172
1.274	-0.5021250060225313
1.2759999999999998	-0.5011401574257986
1.2780000000000005	-0.5001563479464013
1.2800000000000002	-0.4991735904547229
1.282	-0.49819189764886745
1.2839999999999998	-0.4972112820560735
1.2860000000000005	-0.49623175603412106
1.2880000000000003	-0.49525333177273606
1.29	-0.49427602129497633
1.2919999999999998	-0.4932998364586249
1.2940000000000005	-0.4923247889575647
1.2960000000000003	-0.49135089032315316
1.298	-0.49037815192558787
1.2999999999999998	-0.489406584975262
1.3020000000000005	-0.48843620052411885
1.3040000000000003	-0.4874670094669926
1.306	-0.486499022542946
1.3079999999999998	-0.4855322503366012
1.3100000000000005	-0.4845667032794618
1.3120000000000003	-0.4836023916512261
1.314	-0.482639325581095
1.3159999999999998	-0.48167751504907647
1.3180000000000005	-0.4807169698872741
1.3200000000000003	-0.4797576997811764
1.322	-0.4787997142709341
1.3239999999999998	-0.47784302275263124
1.3260000000000005	-0.4768876344795514
1.3280000000000003	-0.4759335585634318
1.33	-0.47498080397571585
1.3319999999999999	-0.47402937954879354
1.3340000000000005	-0.4730792939772331
1.3360000000000003	-0.47213055581901847
1.338	-0.47118317349675753
1.3399999999999999	-0.47023715529890375
1.3420000000000005	-0.4692925093809573
1.3440000000000003	-0.46834924376666354
1.346	-0.46740736634920677
1.3479999999999999	-0.4664668848923905
1.3500000000000005	-0.4655278070318141
1.3520000000000003	-0.46459014027604606
1.354	-0.4636538920077768
1.3559999999999999	-0.4627190694849811
1.3579999999999997	-0.4617856798420626
1.3600000000000003	-0.4608537300909891
1.362	-0.4599232271224338
1.3639999999999999	-0.4589941777068896
1.3659999999999997	-0.4580665884957958
1.3680000000000003	-0.4571404660226422
1.37	-0.45621581670407935
1.3719999999999999	-0.4552926468410059
1.3739999999999997	-0.45437096261966303
1.3760000000000003	-0.4534507701127156
1.3780000000000001	-0.45253207528032524
1.38	-0.45161488397121574
1.3819999999999997	-0.45069920192373875
1.3840000000000003	-0.4497850347669191
1.3860000000000001	-0.44887238802150603
1.388	-0.44796126710100825
1.3899999999999997	-0.44705167731272993
1.3920000000000003	-0.4461436238587874
1.3940000000000001	-0.44523711183713577
1.396	-0.4443321462425701
1.3979999999999997	-0.4434287319677352
1.4000000000000004	-0.44252687380411815
1.4020000000000001	-0.4416265764430391
1.404	-0.4407278444766327
1.4059999999999997	-0.43983068239882295
1.4080000000000004	-0.43893509460629215
1.4100000000000001	-0.4380410853994424
1.412	-0.43714865898334854
1.4139999999999997	-0.4362578194687095
1.4160000000000004	-0.4353685708727826
1.4180000000000001	-0.43448091712032466
1.42	-0.43359486204451425
1.4219999999999997	-0.43271040938787464
1.4240000000000004	-0.43182756280318485
1.4260000000000002	-0.43094632585439063
1.428	-0.43006670201750025
1.4299999999999997	-0.42918869468148113
1.4320000000000004	-0.4283123071491439
1.4340000000000002	-0.4274375426380269
1.436	-0.4265644042812668
1.4379999999999997	-0.4256928951284654
1.4400000000000004	-0.42482301814655116
1.4420000000000002	-0.4239547762206372
1.444	-0.42308817215485883
1.4459999999999997	-0.42222320867322644
1.4480000000000004	-0.4213598884204521
1.4500000000000002	-0.4204982139627828
1.452	-0.4196381877888183
1.4539999999999997	-0.4187798123103309
1.4560000000000004	-0.41792308986307103
1.4580000000000002	-0.41706802270757265
1.46	-0.4162146130299506
1.4619999999999997	-0.41536286294268854
1.4640000000000004	-0.4145127744854269
1.4660000000000002	-0.41366434962573856
1.468	-0.41281759025990106
1.4699999999999998	-0.4119724982136627
1.4720000000000004	-0.4111290752430055
1.4740000000000002	-0.41028732303489523
1.476	-0.4094472432080315
1.4779999999999998	-0.40860883731358805
1.4800000000000004	-0.4077721068359499
1.4820000000000002	-0.4069370531934458
1.484	-0.4061036777390682
1.4859999999999998	-0.4052719817611913
1.4880000000000004	-0.4044419664842896
1.4900000000000002	-0.40361363306963965
1.492	-0.4027869826160212
1.4939999999999998	-0.4019620161604133
1.4960000000000004	-0.40113873467868555
1.4980000000000002	-0.40031713908627947
1.5	-0.3994972302388895
1.5019999999999998	-0.3986790089331311
1.5040000000000004	-0.3978624759072128
1.5060000000000002	-0.3970476318415952
1.508	-0.3962344773596493
1.5099999999999998	-0.39542301302830285
1.5120000000000005	-0.39461323935868925
1.5140000000000002	-0.39380515680678757
1.516	-0.39299876577405307
1.5179999999999998	-0.39219406660805023
1.5200000000000005	-0.39139105960307397
1.5220000000000002	-0.39058974500077176
1.524	-0.3897901229907497
1.5259999999999998	-0.38899219371119004
1.5280000000000005	-0.38819595724944334
1.5300000000000002	-0.3874014136426372
1.532	-0.3866085628782591
1.5339999999999998	-0.3858174048947508
1.5360000000000005	-0.385027939582085
1.5380000000000003	-0.38424016678234746
1.54	-0.383454086290308
1.5419999999999998	-0.382669697853985
1.5440000000000005	-0.38188700117521474
1.5460000000000003	-0.38110599591019817
1.548	-0.38032668167006384
1.5499999999999998	-0.3795490580214123
1.5520000000000005	-0.37877312448685485
1.5540000000000003	-0.37799888054556197
1.556	-0.37722632563378233
1.5579999999999998	-0.3764554591453859
1.5600000000000005	-0.3756862804323804
1.5620000000000003	-0.3749187888054321
1.564	-0.37415298353437904
1.5659999999999998	-0.37338886384874753
1.5680000000000005	-0.37262642893824904
1.5700000000000003	-0.37186567795328945
1.572	-0.37110661000545947
1.5739999999999998	-0.3703492241680328
1.5760000000000005	-0.3695935194764471
1.5780000000000003	-0.3688394949287958
1.58	-0.36808714948629806
1.5819999999999999	-0.36733648207377945
1.5840000000000005	-0.3665874915801407
1.5860000000000003	-0.36584017685882697
1.588	-0.36509453672828107
1.5899999999999999	-0.36435056997241205
1.5920000000000005	-0.3636082753410395
1.5940000000000003	-0.36286765155034895
1.596	-0.36212869728333397
1.5979999999999999	-0.36139141119023566
1.6000000000000005	-0.3606557918889866
1.6020000000000003	-0.3599218379656345
1.604	-0.3591895479747794
1.6059999999999999	-0.3584589204399932
1.6080000000000005	-0.3577299538542418
1.6100000000000003	-0.3570026466803045
1.612	-0.3562769973511843
1.6139999999999999	-0.3555530042705164
1.6159999999999997	-0.3548306658129797
1.6180000000000003	-0.35410998032468977
1.62	-0.3533909461236053
1.6219999999999999	-0.3526735614999164
1.6239999999999997	-0.3519578247164324
1.6260000000000003	-0.35124373400898007
1.6280000000000001	-0.35053128758677377
1.63	-0.3498204836328032
1.6319999999999997	-0.34911132030420305
1.6340000000000003	-0.3484037957326312
1.6360000000000001	-0.34769790802463296
1.638	-0.3469936552620063
1.6399999999999997	-0.34629103550216794
1.6420000000000003	-0.3455900467785033
1.6440000000000001	-0.34489068710072757
1.646	-0.3441929544552356
1.6479999999999997	-0.3434968468054501
1.6500000000000004	-0.3428023620921611
1.6520000000000001	-0.34210949823387227
1.654	-0.3414182531271416
1.6559999999999997	-0.34072862464690273
1.6580000000000004	-0.34004061064681146
1.6600000000000001	-0.33935420895956264
1.662	-0.3386694173972208
1.6639999999999997	-0.33798623375154085
1.6660000000000004	-0.33730465579428176
1.6680000000000001	-0.336624681277527
1.67	-0.3359463079339959
1.6719999999999997	-0.33526953347734834
1.6740000000000004	-0.33459435560249534
1.6760000000000002	-0.33392077198590037
1.678	-0.333248780285878
1.6799999999999997	-0.33257837814289165
1.6820000000000004	-0.3319095631798461
1.6840000000000002	-0.3312423330023817
1.686	-0.33057668519915884
1.6879999999999997	-0.3299126173421422
1.6900000000000004	-0.3292501269868869
1.6920000000000002	-0.328589211672818
1.694	-0.32792986892350023
1.6959999999999997	-0.327272096246915
1.6980000000000004	-0.32661589113573947
1.7000000000000002	-0.3259612510675997
1.702	-0.32530817350534974
1.7039999999999997	-0.32465665589732307
1.7060000000000004	-0.32400669567760093
1.7080000000000002	-0.3233582902662646
1.71	-0.32271143706965494
1.7119999999999997	-0.3220661334806158
1.7140000000000004	-0.3214223768787534
1.7160000000000002	-0.3207801646306763
1.718	-0.32013949409024295
1.7199999999999998	-0.3195003625988026
1.7220000000000004	-0.31886276748542963
1.7240000000000002	-0.3182267060671718
1.726	-0.3175921756492706
1.7279999999999998	-0.31695917352540326
1.7300000000000004	-0.3163276969779093
1.7320000000000002	-0.3156977432780124
1.734	-0.3150693096860544
1.7359999999999998	-0.3144423934517073
1.7380000000000004	-0.31381699181419964
1.7400000000000002	-0.31319310200253225
1.742	-0.31257072123569263
1.7439999999999998	-0.31194984672286735
1.7460000000000004	-0.3113304756636555
1.7480000000000002	-0.31071260524827127
1.75	-0.3100962326577594
1.7519999999999998	-0.3094813550641858
1.7540000000000004	-0.30886796963085245
1.7560000000000002	-0.30825607351248896
1.758	-0.3076456638554504
1.7599999999999998	-0.30703673779791596
1.7620000000000005	-0.30642929247007683
1.7640000000000002	-0.3058233249943358
1.766	-0.3052188324854847
1.7679999999999998	-0.304615812050899
1.7700000000000005	-0.3040142607907208
1.7720000000000002	-0.3034141757980408
1.774	-0.30281555415908096
1.7759999999999998	-0.3022183929533668
1.7780000000000005	-0.3016226892539129
1.7800000000000002	-0.3010284401273936
1.782	-0.30043564263431416
1.7839999999999998	-0.2998442938291837
1.7860000000000005	-0.2992543907606819
1.7880000000000003	-0.29866593047183365
1.79	-0.298078910000161
1.7919999999999998	-0.29749332637785925
1.7940000000000005	-0.29690917663194877
1.7960000000000003	-0.29632645778444455
1.798	-0.2957451668525063
1.7999999999999998	-0.2951653008485928
1.8020000000000005	-0.2945868567806271
1.8040000000000003	-0.29400983165213684
1.806	-0.29343422246241285
1.8079999999999998	-0.2928600262066547
1.8100000000000005	-0.29228723987612115
1.8120000000000003	-0.291715860458272
1.814	-0.291145884936917
1.8159999999999998	-0.2905773102923461
1.8180000000000005	-0.2900101335014911
1.8200000000000003	-0.2894443515380446
1.822	-0.2888799613726103
1.8239999999999998	-0.28831695997282974
1.8260000000000005	-0.28775534430352295
1.8280000000000003	-0.28719511132682
1.83	-0.2866362580022902
1.8319999999999999	-0.28607878128707015
1.8340000000000005	-0.28552267813599796
1.8360000000000003	-0.2849679455017366
1.838	-0.28441458033488975
1.8399999999999999	-0.2838625795841438
1.8420000000000005	-0.2833119401963785
1.8440000000000003	-0.28276265911677884
1.846	-0.28221473328897867
1.8479999999999999	-0.28166815965515196
1.8500000000000005	-0.28112293515614795
1.8520000000000003	-0.28057905673159617
1.854	-0.2800365213200232
1.8559999999999999	-0.27949532585896525
1.8580000000000005	-0.27895546728507453
1.8600000000000003	-0.2784169425342379
1.862	-0.277879748541673
1.8639999999999999	-0.27734388224204365
1.8659999999999997	-0.27680934056956435
1.8680000000000003	-0.2762761204580968
1.87	-0.2757442188412652
1.8719999999999999	-0.2752136326525461
1.8739999999999997	-0.2746843588253714
1.8760000000000003	-0.2741563942932353
1.8780000000000001	-0.27362973598978324
1.88	-0.2731043808489352
1.8819999999999997	-0.27258032580488123
1.8840000000000003	-0.2720575677923293
1.8860000000000001	-0.2715361037464904
1.888	-0.27101593060320506
1.8899999999999997	-0.27049704529902396
1.8920000000000003	-0.26997944477130403
1.8940000000000001	-0.26946312595829397
1.896	-0.26894808579922247
1.8979999999999997	-0.2684343212343806
1.9000000000000004	-0.26792182920521423
1.9020000000000001	-0.2674106066544022
1.904	-0.26690065052593076
1.9059999999999997	-0.26639195776519803
1.9080000000000004	-0.2658845253190675
1.9100000000000001	-0.26537835013597055
1.912	-0.2648734291659685
1.9139999999999997	-0.264369759360836
1.9160000000000004	-0.2638673376741414
1.9180000000000001	-0.2633661610613095
1.92	-0.2628662264797123
1.9219999999999997	-0.26236753088873155
1.9240000000000004	-0.2618700712498296
1.9260000000000002	-0.2613738445266283
1.928	-0.2608788476849716
1.9299999999999997	-0.2603850776930029
1.9320000000000004	-0.25989253152122466
1.9340000000000002	-0.2594012061425744
1.936	-0.25891109853248023
1.9379999999999997	-0.2584222056689379
1.9400000000000004	-0.2579345245325715
1.9420000000000002	-0.257448052106693
1.944	-0.2569627853773646
1.9459999999999997	-0.25647872133347405
1.9480000000000004	-0.25599585696677646
1.9500000000000002	-0.2555141892719706
1.952	-0.2550337152467453
1.9539999999999997	-0.25455443189184923
1.9560000000000004	-0.25407633621113646
1.9580000000000002	-0.25359942521164053
1.96	-0.2531236959036094
1.9619999999999997	-0.2526491453005766
1.9640000000000004	-0.2521757704194084
1.9660000000000002	-0.25170356828035845
1.968	-0.2512325359071208
1.9699999999999998	-0.250762670326883
1.9720000000000004	-0.2502939685703775
1.9740000000000002	-0.24982642767192645
1.976	-0.24936004466949857
1.9779999999999998	-0.2488948166047533
1.9800000000000004	-0.24843074052309028
1.9820000000000002	-0.24796781347370225
1.984	-0.2475060325096066
1.9859999999999998	-0.247045394687708
1.9880000000000004	-0.24658589706883566
1.9900000000000002	-0.2461275367177883
1.992	-0.2456703107033777
1.9939999999999998	-0.24521421609847482
1.9960000000000004	-0.24475924998004445
1.9980000000000002	-0.24430540942919804
2.	-0.2438526915312262
2.002	-0.24340109337564195
2.0040000000000004	-0.2429506120562239
2.0060000000000002	-0.24250124467104636
2.008	-0.24205298832252564
2.01	-0.24160584011745734
2.0120000000000005	-0.24115979716704583
2.0140000000000002	-0.24071485658695574
2.016	-0.2402710154973286
2.018	-0.23982827102283413
2.0200000000000005	-0.23938662029270089
2.0220000000000002	-0.23894606044073932
2.024	-0.2385065886053949
2.026	-0.2380682019297646
2.0280000000000005	-0.23763089756163677
2.0300000000000002	-0.2371946726535181
2.032	-0.23675952436267406
2.034	-0.23632544985115017
2.0360000000000005	-0.23589244628580255
2.0380000000000003	-0.23546051083833375
2.04	-0.2350296406853187
2.042	-0.23459983300823045
2.0440000000000005	-0.23417108499347408
2.0460000000000003	-0.23374339383240178
2.048	-0.2333167567213594
2.05	-0.2328911708616947
2.0520000000000005	-0.23246663345979135
2.0540000000000003	-0.23204314172709417
2.056	-0.23162069288012962
2.058	-0.2311992841405401
2.0600000000000005	-0.2307789127350934
2.0620000000000003	-0.2303595758957199
2.064	-0.22994127085952776
2.066	-0.22952399486882338
2.0680000000000005	-0.229107745171141
2.0700000000000003	-0.2286925190192613
2.072	-0.22827831367122262
2.074	-0.2278651263903642
2.0760000000000005	-0.22745295444532218
2.0780000000000003	-0.22704179511006067
2.08	-0.22663164566389396
2.082	-0.226222503391499
2.0840000000000005	-0.22581436558293505
2.0860000000000003	-0.22540722953366193
2.088	-0.22500109254456455
2.09	-0.22459595192195864
2.0920000000000005	-0.2241918049776135
2.0940000000000003	-0.22378864902877088
2.096	-0.22338648139815215
2.098	-0.22298529941398285
2.1000000000000005	-0.22258510041001095
2.1020000000000003	-0.22218588172550155
2.104	-0.22178764070527657
2.106	-0.22139037469971468
2.1080000000000005	-0.22099408106476331
2.1100000000000003	-0.22059875716196062
2.112	-0.2202044003584451
2.114	-0.21981100802696185
2.1160000000000005	-0.21941857754588212
2.1180000000000003	-0.2190271062992178
2.12	-0.21863659167662564
2.122	-0.2182470310734194
2.1239999999999997	-0.21785842189058086
2.1260000000000003	-0.21747076153477882
2.128	-0.21708404741836332
2.13	-0.2166982769593956
2.1319999999999997	-0.21631344758163737
2.1340000000000003	-0.215929556714575
2.136	-0.21554660179341847
2.138	-0.2151645802591174
2.1399999999999997	-0.21478348955836715
2.1420000000000003	-0.21440332714361277
2.144	-0.2140240904730615
2.146	-0.2136457770106901
2.1479999999999997	-0.21326838422624894
2.1500000000000004	-0.21289190959526713
2.152	-0.21251635059906626
2.154	-0.2121417047247641
2.1559999999999997	-0.2117679694652767
2.1580000000000004	-0.21139514231932227
2.16	-0.2110232207914397
2.162	-0.21065220239197563
2.1639999999999997	-0.21028208463710596
2.1660000000000004	-0.20991286504882978
2.168	-0.20954454115497242
2.17	-0.20917711048920504
2.1719999999999997	-0.20881057059103036
2.1740000000000004	-0.20844491900579146
2.176	-0.20808015328468268
2.178	-0.20771627098474324
2.1799999999999997	-0.2073532696688632
2.1820000000000004	-0.2069911469057948
2.184	-0.2066299002701375
2.186	-0.20626952734235474
2.1879999999999997	-0.20591002570876962
2.1900000000000004	-0.20555139296156796
2.192	-0.20519362669879926
2.194	-0.20483672452438192
2.1959999999999997	-0.20448068404809455
2.1980000000000004	-0.20412550288558778
2.2	-0.20377117865837613
2.202	-0.2034177089938487
2.2039999999999997	-0.20306509152525465
2.2060000000000004	-0.20271332389172353
2.208	-0.20236240373823605
2.21	-0.20201232871565944
2.2119999999999997	-0.2016630964807153
2.2140000000000004	-0.20131470469599816
2.216	-0.20096715102996757
2.218	-0.20062043315694358
2.2199999999999998	-0.2002745487571122
2.2220000000000004	-0.1999294955165246
2.224	-0.19958527112708618
2.226	-0.19924187328656548
2.2279999999999998	-0.19889929969857642
2.2300000000000004	-0.19855754807260212
2.232	-0.19821661612396538
2.234	-0.19787650157384118
2.2359999999999998	-0.19753720214925682
2.2380000000000004	-0.1971987155830712
2.24	-0.19686103961399062
2.242	-0.19652417198655775
2.2439999999999998	-0.1961881104511465
2.2460000000000004	-0.19585285276396083
2.248	-0.19551839668703366
2.25	-0.1951847399882174
2.252	-0.19485188044118437
2.2540000000000004	-0.19451981582542227
2.2560000000000002	-0.19418854392622353
2.258	-0.19385806253469387
2.26	-0.19352836944773175
2.2620000000000005	-0.1931994624680366
2.2640000000000002	-0.19287133940410345
2.266	-0.19254399807020345
2.268	-0.1922174362863946
2.2700000000000005	-0.19189165187851376
2.2720000000000002	-0.19156664267816206
2.274	-0.19124240652270982
2.276	-0.19091894125528933
2.2780000000000005	-0.19059624472478046
2.2800000000000002	-0.19027431478581525
2.282	-0.18995314929876553
2.284	-0.18963274612973605
2.2860000000000005	-0.18931310315057204
2.2880000000000003	-0.1889942182388291
2.29	-0.18867608927778853
2.292	-0.18835871415643993
2.2940000000000005	-0.1880420907694669
2.2960000000000003	-0.18772621701726566
2.298	-0.18741109080591004
2.3	-0.1870967100471608
2.3020000000000005	-0.18678307265845692
2.3040000000000003	-0.18647017656290218
2.306	-0.1861580196892596
2.308	-0.18584659997195632
2.3100000000000005	-0.18553591535105274
2.3120000000000003	-0.18522596377225284
2.314	-0.18491674318689844
2.316	-0.18460825155194338
2.3180000000000005	-0.18430048682996278
2.3200000000000003	-0.18399344698913744
2.322	-0.1836871300032535
2.324	-0.18338153385167816
2.3260000000000005	-0.18307665651936977
2.3280000000000003	-0.18277249599685558
2.33	-0.18246905028023083
2.332	-0.1821663173711544
2.3340000000000005	-0.181864295276823
2.3360000000000003	-0.1815629820099857
2.338	-0.18126237558891495
2.34	-0.18096247403740903
2.3420000000000005	-0.18066327538478216
2.3440000000000003	-0.18036477766585507
2.346	-0.18006697892093818
2.348	-0.17976987719583393
2.3500000000000005	-0.179473470541826
2.3520000000000003	-0.17917775701565908
2.354	-0.17888273467954252
2.356	-0.1785884016011388
2.3580000000000005	-0.17829475585354243
2.3600000000000003	-0.17800179551528897
2.362	-0.1777095186703261
2.364	-0.177417923408027
2.3660000000000005	-0.17712700782315186
2.3680000000000003	-0.1768367700158699
2.37	-0.17654720809172247
2.372	-0.1762583201616189
2.3740000000000006	-0.1759701043418536
2.3760000000000003	-0.1756825587540494
2.378	-0.1753956815251949
2.38	-0.1751094707875919
2.3819999999999997	-0.17482392467888336
2.3840000000000003	-0.17453904134201406
2.386	-0.17425481892523673
2.388	-0.1739712555820976
2.3899999999999997	-0.17368834947141817
2.3920000000000003	-0.1734060987573039
2.394	-0.17312450160911333
2.396	-0.1728435562014622
2.3979999999999997	-0.1725632607141967
2.4000000000000004	-0.17228361333240697
2.402	-0.17200461224639876
2.404	-0.1717262556516822
2.4059999999999997	-0.17144854174896954
2.4080000000000004	-0.17117146874416694
2.41	-0.17089503484834526
2.412	-0.17061923827775202
2.4139999999999997	-0.17034407725378586
2.4160000000000004	-0.17006955000299603
2.418	-0.1697956547570627
2.42	-0.1695223897527831
2.4219999999999997	-0.16924975323207908
2.4240000000000004	-0.16897774344196365
2.426	-0.16870635863455025
2.428	-0.16843559706701652
2.4299999999999997	-0.16816545700162505
2.4320000000000004	-0.1678959367056914
2.434	-0.16762703445156693
2.436	-0.1673587485166514
2.4379999999999997	-0.1670910771833672
2.4400000000000004	-0.16682401873913993
2.442	-0.166557571476407
2.444	-0.1662917336925905
2.4459999999999997	-0.16602650369009414
2.4480000000000004	-0.16576187977629153
2.45	-0.16549786026350935
2.452	-0.16523444346902164
2.4539999999999997	-0.1649716277150381
2.4560000000000004	-0.1647094113286836
2.458	-0.16444779264201048
2.46	-0.16418676999194992
2.4619999999999997	-0.163926341720338
2.4640000000000004	-0.1636665061738864
2.466	-0.16340726170416148
2.468	-0.16314860666759798
2.4699999999999998	-0.1628905394254618
2.4720000000000004	-0.16263305834385633
2.474	-0.16237616179370976
2.476	-0.1621198481507498
2.4779999999999998	-0.16186411579549914
2.4800000000000004	-0.16160896311327597
2.482	-0.16135438849416564
2.484	-0.16110039033301696
2.4859999999999998	-0.16084696702943135
2.4880000000000004	-0.16059411698774945
2.49	-0.16034183861702958
2.492	-0.16009013033106284
2.4939999999999998	-0.15983899054833042
2.4960000000000004	-0.15958841769201426
2.498	-0.15933841018997438
2.5	-0.15908896647474002
2.502	-0.15884008498350197
2.5040000000000004	-0.15859176415808993
2.5060000000000002	-0.15834400244497382
2.508	-0.15809679829524637
2.51	-0.1578501501646077
2.5120000000000005	-0.1576040565133621
2.5140000000000002	-0.15735851580639826
2.516	-0.15711352651318405
2.518	-0.15686908710774905
2.5200000000000005	-0.15662519606868178
2.5220000000000002	-0.15638185187910028
2.524	-0.15613905302666303
2.526	-0.15589679800354364
2.5280000000000005	-0.1556550853064197
2.5300000000000002	-0.1554139134364652
2.532	-0.15517328089933283
2.534	-0.1549331862051573
2.5360000000000005	-0.15469362786852164
2.5380000000000003	-0.15445460440846048
2.54	-0.154216114348447
2.542	-0.15397815621637223
2.5440000000000005	-0.1537407285445512
2.5460000000000003	-0.15350382986968902
2.548	-0.15326745873288994
2.55	-0.15303161367962703
2.5520000000000005	-0.15279629325974817
2.5540000000000003	-0.15256149602744973
2.556	-0.15232722054127018
2.558	-0.15209346536408574
2.5600000000000005	-0.15186022906308821
2.5620000000000003	-0.1516275102097806
2.564	-0.15139530737995413
2.566	-0.15116361915369778
2.5680000000000005	-0.15093244411536194
2.5700000000000003	-0.1507017808535645
2.572	-0.15047162796117264
2.574	-0.15024198403529515
2.5760000000000005	-0.1500128476772627
2.5780000000000003	-0.14978421749262322
2.58	-0.14955609209112766
2.582	-0.1493284700867232
2.5840000000000005	-0.1491013500975322
2.5860000000000003	-0.14887473074585136
2.588	-0.14864861065813043
2.59	-0.14842298846497373
2.5920000000000005	-0.148197862801108
2.5940000000000003	-0.14797323230539539
2.596	-0.14774909562079916
2.598	-0.14752545139439358
2.6000000000000005	-0.14730229827733196
2.6020000000000003	-0.14707963492484752
2.604	-0.1468574599962513
2.606	-0.1466357721548885
2.6080000000000005	-0.1464145700681691
2.6100000000000003	-0.14619385240751367
2.612	-0.14597361784838273
2.614	-0.1457538650702325
2.6160000000000005	-0.14553459275652192
2.6180000000000003	-0.14531579959469942
2.62	-0.1450974842761812
2.622	-0.1448796454963544
2.6240000000000006	-0.1446622819545561
2.6260000000000003	-0.14444539235405868
2.628	-0.14422897540207946
2.63	-0.14401302980974012
2.6319999999999997	-0.1437975542920781
2.6340000000000003	-0.14358254756802047
2.636	-0.1433680083603888
2.638	-0.14315393539586954
2.6399999999999997	-0.14294032740501728
2.6420000000000003	-0.14272718312223562
2.644	-0.1425145012857712
2.646	-0.14230228063769937
2.6479999999999997	-0.14209051992391175
2.6500000000000004	-0.14187921789411018
2.652	-0.141668373301789
2.654	-0.1414579849042382
2.6559999999999997	-0.14124805146250202
2.6580000000000004	-0.14103857174140744
2.66	-0.14082954450952592
2.662	-0.14062096853916617
2.6639999999999997	-0.1404128426063761
2.6660000000000004	-0.14020516549090786
2.668	-0.1399979359762439
2.67	-0.13979115284954777
2.6719999999999997	-0.13958481490167038
2.6740000000000004	-0.13937892092714915
2.676	-0.13917346972416758
2.678	-0.13896846009458722
2.6799999999999997	-0.13876389084389013
2.6820000000000004	-0.13855976078121143
2.684	-0.13835606871929296
2.686	-0.13815281347448696
2.6879999999999997	-0.13794999386675955
2.6900000000000004	-0.1377476087196548
2.692	-0.13754565686029374
2.694	-0.13734413711937687
2.6959999999999997	-0.13714304833115565
2.6980000000000004	-0.13694238933342767
2.7	-0.1367421589675262
2.702	-0.1365423560783123
2.7039999999999997	-0.1363429795141631
2.7060000000000004	-0.13614402812695584
2.708	-0.13594550077207088
2.71	-0.13574739630836066
2.7119999999999997	-0.13554971359815773
2.7140000000000004	-0.13535245150725314
2.716	-0.1351556089049006
2.718	-0.13495918466378215
2.7199999999999998	-0.13476317766001736
2.7220000000000004	-0.13456758677314273
2.724	-0.13437241088611884
2.726	-0.13417764888528258
2.7279999999999998	-0.1339832996603885
2.7300000000000004	-0.13378936210454762
2.732	-0.13359583511425738
2.734	-0.13340271758935957
2.7359999999999998	-0.13321000843305975
2.7380000000000004	-0.13301770655189069
2.74	-0.13282581085571893
2.742	-0.13263432025772767
2.7439999999999998	-0.13244323367441546
2.7460000000000004	-0.13225255002556635
2.748	-0.13206226823425998
2.75	-0.13187238722685823
2.752	-0.13168290593298138
2.7540000000000004	-0.13149382328551792
2.7560000000000002	-0.13130513822059087
2.758	-0.13111684967757672
2.76	-0.13092895659906265
2.7620000000000005	-0.1307414579308778
2.7640000000000002	-0.13055435262203896
2.766	-0.13036763962476827
2.768	-0.13018131789447507
2.7700000000000005	-0.12999538638975155
2.7720000000000002	-0.12980984407235754
2.774	-0.12962468990720283
2.776	-0.1294399228623583
2.7780000000000005	-0.1292555419090324
2.7800000000000002	-0.1290715460215604
2.782	-0.12888793417739647
2.784	-0.12870470535710454
2.7860000000000005	-0.1285218585443615
2.7880000000000003	-0.1283393927259175
2.79	-0.12815730689161398
2.792	-0.12797560003436767
2.7940000000000005	-0.1277942711501506
2.7960000000000003	-0.12761331923798833
2.798	-0.12743274329995988
2.8	-0.1272525423411616
2.8020000000000005	-0.12707271536972897
2.8040000000000003	-0.12689326139680482
2.806	-0.1267141794365415
2.808	-0.12653546850608077
2.8100000000000005	-0.12635712762556184
2.8120000000000003	-0.12617915581809236
2.814	-0.12600155210975478
2.816	-0.12582431552958398
2.8180000000000005	-0.125647445109573
2.8200000000000003	-0.1254709398846441
2.822	-0.1252947988926579
2.824	-0.12511902117439938
2.8260000000000005	-0.12494360577356266
2.8280000000000003	-0.12476855173674563
2.83	-0.12459385811343873
2.832	-0.12441952395602135
2.8340000000000005	-0.12424554831975015
2.8360000000000003	-0.12407193026274217
2.838	-0.12389866884598136
2.84	-0.12372576313329413
2.8420000000000005	-0.12355321219135283
2.8440000000000003	-0.12338101508965732
2.846	-0.12320917090052967
2.848	-0.12303767869910792
2.8500000000000005	-0.12286653756333352
2.8520000000000003	-0.12269574657394082
2.854	-0.12252530481446056
2.856	-0.12235521137118503
2.8580000000000005	-0.12218546533319286
2.8600000000000003	-0.12201606579231346
2.862	-0.12184701184312738
2.864	-0.12167830258296672
2.8660000000000005	-0.12150993711188907
2.8680000000000003	-0.12134191453267745
2.87	-0.12117423395084079
2.872	-0.12100689447458807
2.8740000000000006	-0.12083989521483209
2.8760000000000003	-0.12067323528517418
2.878	-0.12050691380190136
2.88	-0.12034092988397221
2.8820000000000006	-0.12017528265301047
2.8840000000000003	-0.12000997123330058
2.886	-0.11984499475177116
2.888	-0.11968035233799482
2.8899999999999997	-0.11951604312417413
2.8920000000000003	-0.11935206624513536
2.894	-0.11918842083831935
2.896	-0.11902510604377244
2.8979999999999997	-0.11886212100414478
2.9000000000000004	-0.11869946486466841
2.902	-0.11853713677316594
2.904	-0.1183751358800244
2.9059999999999997	-0.11821346133820551
2.9080000000000004	-0.11805211230322332
2.91	-0.11789108793313886
2.912	-0.11773038738855769
2.9139999999999997	-0.11757000983261323
2.9160000000000004	-0.11740995443097417
2.918	-0.11725022035180926
2.92	-0.11709080676581239
2.9219999999999997	-0.11693171284616694
2.9240000000000004	-0.11677293776854981
2.926	-0.11661448071113015
2.928	-0.11645634085454432
2.9299999999999997	-0.1162985173819014
2.9320000000000004	-0.11614100947877132
2.934	-0.11598381633317308
2.936	-0.11582693713557791
2.9379999999999997	-0.11567037107888292
2.9400000000000004	-0.11551411735842623
2.942	-0.11535817517195866
2.944	-0.11520254371965011
2.9459999999999997	-0.11504722220407279
2.9480000000000004	-0.1148922098301942
2.95	-0.11473750580538315
2.952	-0.11458310933938012
2.9539999999999997	-0.11442901964430213
2.9560000000000004	-0.11427523593463955
2.958	-0.11412175742723757
2.96	-0.11396858334129578
2.9619999999999997	-0.11381571289835518
2.9640000000000004	-0.11366314532229395
2.966	-0.1135108798393247
2.968	-0.11335891567798147
2.9699999999999998	-0.11320725206910347
2.9720000000000004	-0.11305588824584571
2.974	-0.1129048234436632
2.976	-0.11275405690029931
2.9779999999999998	-0.11260358785578484
2.9800000000000004	-0.11245341555242513
2.982	-0.11230353923479394
2.984	-0.11215395814973667
2.9859999999999998	-0.11200467154634303
2.9880000000000004	-0.11185567867595882
2.99	-0.11170697879216697
2.992	-0.1115585711507885
2.9939999999999998	-0.11141045500986413
2.9960000000000004	-0.1112626296296549
2.998	-0.11111509427263817
3.	-0.11096784820349877

==> janti.dat <==
-0.499	3.4152680059557685
-0.497	2.8659474888213388
-0.495	2.6105060225067165
-0.493	2.442227062330351
-0.491	2.316512912118978
-0.489	2.2161066263833566
-0.487	2.132494735438261
-0.485	2.060845644783512
-0.483	1.9981516737129652
-0.481	1.942412814350663
-0.479	1.892231488690504
-0.477	1.846592535374098
-0.475	1.8047352847148503
-0.473	1.7660750209591707
-0.471	1.7301525828928281
-0.469	1.6966008099320007
-0.46699999999999997	1.6651214984953326
-0.46499999999999997	1.635469149864327
-0.46299999999999997	1.607439240722911
-0.461	1.580859585377592
-0.459	1.555583860540302
-0.457	1.5314866738334907
-0.455	1.508459754408018
-0.453	1.486408972573886
-0.451	1.4652519809484323
-0.449	1.4449163277982842
-0.447	1.4253379335001195
-0.445	1.4064598493540208
-0.443	1.3882312381945012
-0.441	1.3706065308743192
-0.439	1.3535447234210047
-0.437	1.3370087876207388
-0.435	1.3209651737484835
-0.433	1.3053833886805681
-0.431	1.2902356360795495
-0.429	1.2754965080047955
-0.427	1.2611427193735834
-0.425	1.2471528783207646
-0.423	1.2335072867862664
-0.421	1.2201877666780498
-0.419	1.2071775077726867
-0.417	1.194460934171208
-0.415	1.1820235866585471
-0.413	1.1698520187466686
-0.41100000000000003	1.1579337045348412
-0.40900000000000003	1.1462569568109189
-0.40700000000000003	1.1348108540574384
-0.405	1.1235851752254347
-0.403	1.1125703413047225
-0.401	1.1017573628582025
-0.399	1.0911377928043215
-0.397	1.0807036838301023
-0.395	1.070447549900314
-0.393	1.0603623313989603
-0.391	1.050441363499399
-0.389	1.0406783474107988
-0.387	1.0310673241926909
-0.385	1.0216026508672222
-0.383	1.0122789785913773
-0.381	1.0030912326796273
-0.379	0.9940345942919289
-0.377	0.9851044836232382
-0.375	0.9762965444491976
-0.373	0.9676066298988081
-0.371	0.9590307893390425
-0.369	0.9505652562687321
-0.367	0.9422064371299556
-0.365	0.9339509009547526
-0.363	0.9257953697734409
-0.361	0.917736709718295
-0.359	0.9097719227629744
-0.357	0.9018981390439624
-0.355	0.8941126097155047
-0.353	0.8864127002941893
-0.351	0.8787958844534619
-0.349	0.8712597382320608
-0.347	0.8638019346237037
-0.345	0.8564202385182962
-0.34299999999999997	0.8491125019676243
-0.34099999999999997	0.8418766597508741
-0.33899999999999997	0.8347107252174901
-0.33699999999999997	0.8276127863868198
-0.33499999999999996	0.8205810022857504
-0.33299999999999996	0.8136135995071289
-0.33099999999999996	0.8067088689731927
-0.32899999999999996	0.7998651628895266
-0.32699999999999996	0.7930808918762591
-0.32499999999999996	0.7863545222642622
-0.323	0.7796845735451061
-0.321	0.7730696159643974
-0.319	0.7665082682489289
-0.317	0.7599991954588378
-0.315	0.7535411069565839
-0.313	0.7471327544852374
-0.311	0.7407729303490759
-0.309	0.7344604656900326
-0.307	0.7281942288540035
-0.305	0.7219731238414476
-0.303	0.7157960888371196
-0.301	0.7096620948141334
-0.299	0.7035701442078965
-0.297	0.6975192696557584
-0.295	0.6915085327985079
-0.293	0.6855370231401098
-0.291	0.6796038569623215
-0.28900000000000003	0.6737081762910508
-0.28700000000000003	0.6678491479115174
-0.28500000000000003	0.6620259624294894
-0.28300000000000003	0.656237833376024
-0.281	0.6504839963533158
-0.279	0.6447637082194126
-0.277	0.6390762463096912
-0.275	0.6334209076931221
-0.273	0.6277970084614756
-0.271	0.6222038830497291
-0.269	0.6166408835860502
-0.267	0.6111073792698186
-0.265	0.6056027557762512
-0.263	0.6001264146862696
-0.261	0.5946777729403419
-0.259	0.5892562623150928
-0.257	0.583861328921552
-0.255	0.5784924327239735
-0.253	0.5731490470782236
-0.251	0.567830658288785
-0.249	0.5625367651834807
-0.247	0.5572668787050761
-0.245	0.5520205215189541
-0.243	0.5467972276361136
-0.241	0.5415965420507679
-0.239	0.5364180203918798
-0.237	0.5312612285879769
-0.235	0.526125742544659
-0.23299999999999998	0.5210111478342039
-0.23099999999999998	0.515917039396745
-0.22899999999999998	0.5108430212524949
-0.22699999999999998	0.5057887062245235
-0.22499999999999998	0.5007537156716358
-0.22299999999999998	0.49573767923089923
-0.22099999999999997	0.4907402345694022
-0.21899999999999997	0.485761027144857
-0.21699999999999997	0.48079970997465094
-0.21499999999999997	0.4758559434130022
-0.21299999999999997	0.4709293949358708
-0.21099999999999997	0.46601973893329846
-0.20900000000000002	0.46112665650887263
-0.20700000000000002	0.4562498352860141
-0.20500000000000002	0.4513889692208144
-0.203	0.4465437584211462
-0.201	0.4417139089718018
-0.199	0.4368991327654074
-0.197	0.43209914733888843
-0.195	0.42731367571525986
-0.193	0.42254244625053317
-0.191	0.417785192485537
-0.189	0.413041653002459
-0.187	0.40831157128592666
-0.185	0.403594695588448
-0.183	0.39889077880004875
-0.181	0.3941995783219405
-0.179	0.3895208559440705
-0.177	0.38485437772640246
-0.175	0.380199913883792
-0.173	0.37555723867431656
-0.17099999999999999	0.3709261302909357
-0.16899999999999998	0.3663063707563568
-0.16699999999999998	0.36169774582098596
-0.16499999999999998	0.3571000448638535
-0.16299999999999998	0.352513060796403
-0.16099999999999998	0.3479365899690422
-0.15899999999999997	0.3433704320803519
-0.15699999999999997	0.33881439008886094
-0.15499999999999997	0.3342682701272939
-0.15299999999999997	0.32973188141919996
-0.15099999999999997	0.3252050361978845
-0.14899999999999997	0.3206875496275534
-0.14700000000000002	0.31617923972660145
-0.14500000000000002	0.31167992729296
-0.14300000000000002	0.3071894358314392
-0.14100000000000001	0.30270759148298954
-0.139	0.2982342229558194
-0.137	0.29376916145830273
-0.135	0.2893122406336146
-0.133	0.2848632964960361
-0.131	0.2804221673688688
-0.129	0.2759886938239067
-0.127	0.2715627186224102
-0.125	0.26714408665753014
-0.123	0.2627326448981339
-0.121	0.25832824233398527
-0.119	0.2539307299222327
-0.11699999999999999	0.2495399605351586
-0.11499999999999999	0.24515578890914996
-0.11299999999999999	0.24077807159484965
-0.11099999999999999	0.23640666690844278
-0.10899999999999999	0.232041434884046
-0.10699999999999998	0.2276822372271587
-0.10499999999999998	0.22332893726914077
-0.10299999999999998	0.2189813999226826
-0.10099999999999998	0.21463949163823265
-0.09899999999999998	0.2103030803613515
-0.09699999999999998	0.20597203549095758
-0.09499999999999997	0.2016462278384388
-0.09299999999999997	0.19732552958759536
-0.09099999999999997	0.19300981425539063
-0.08899999999999997	0.18869895665347458
-0.08699999999999997	0.184392832850462
-0.08499999999999996	0.18009132013493173
-0.08299999999999996	0.17579429697912538
-0.08100000000000002	0.17150164300332152
-0.07900000000000001	0.16721323894085607
-0.07700000000000001	0.16292896660377562
-0.07500000000000001	0.15864870884908822
-0.07300000000000001	0.15437234954560253
-0.07100000000000001	0.15009977354132417
-0.069	0.14583086663139483
-0.067	0.14156551552654925
-0.065	0.13730360782207454
-0.063	0.13304503196725012
-0.061	0.1287896772352502
-0.059	0.1245374336934904
-0.056999999999999995	0.12028819217440137
-0.05499999999999999	0.11604184424661179
-0.05299999999999999	0.11179828218652241
-0.05099999999999999	0.10755739895025794
-0.04899999999999999	0.103319088145976
-0.046999999999999986	0.09908324400652088
-0.044999999999999984	0.09484976136240672
-0.04299999999999998	0.09061853561511021
-0.04099999999999998	0.08638946271066367
-0.03899999999999998	0.08216243911353129
-0.03699999999999998	0.0779373617807533
-0.034999999999999976	0.07371412813634536
-0.032999999999999974	0.06949263604593893
-0.030999999999999972	0.06527278379164886
-0.02899999999999997	0.06105447004715468
-0.02699999999999997	0.05683759385298236
-0.024999999999999967	0.05262205459197401
-0.022999999999999965	0.04840775196493047
-0.020999999999999963	0.044194585966419564
-0.019000000000000017	0.03998245686072886
-0.017000000000000015	0.03577126515795865
-0.015000000000000013	0.03156091159023865
-0.013000000000000012	0.027351297088056878
-0.01100000000000001	0.023142322756687636
-0.009000000000000008	0.018933889852710252
-0.007000000000000006	0.014725899760602571
-0.0050000000000000044	0.010518253969397854
-0.0030000000000000027	0.0063108540493966025
-0.0010000000000000009	0.002103601628918349
0.0010000000000000009	-0.002103601628918293
0.0030000000000000027	-0.006310854049396627
0.0050000000000000044	-0.010518253969397904
0.007000000000000006	-0.014725899760602523
0.009000000000000008	-0.018933889852710314
0.01100000000000001	-0.02314232275668768
0.013000000000000012	-0.027351297088056874
0.015000000000000013	-0.03156091159023867
0.017000000000000015	-0.03577126515795857
0.019000000000000017	-0.03998245686072888
0.02100000000000002	-0.044194585966419654
0.02300000000000002	-0.04840775196493056
0.025000000000000022	-0.05262205459197415
0.027000000000000024	-0.05683759385298251
0.029000000000000026	-0.061054470047154766
0.031000000000000028	-0.06527278379164914
0.03300000000000003	-0.069492636045939
0.03500000000000003	-0.07371412813634551
0.03700000000000003	-0.07793736178075357
0.039000000000000035	-0.08216243911353151
0.041000000000000036	-0.08638946271066403
0.04300000000000004	-0.09061853561511049
0.04500000000000004	-0.09484976136240694
0.04700000000000004	-0.09908324400652119
0.049000000000000044	-0.10331908814597618
0.051000000000000045	-0.10755739895025812
0.05300000000000005	-0.11179828218652255
0.05500000000000005	-0.11604184424661194
0.05700000000000005	-0.12028819217440173
0.05900000000000005	-0.12453743369349071
0.061000000000000054	-0.1287896772352502
0.06300000000000006	-0.13304503196725018
0.06500000000000006	-0.13730360782207482
0.06700000000000006	-0.14156551552654947
0.06900000000000006	-0.1458308666313952
0.07100000000000006	-0.1500997735413245
0.07300000000000006	-0.1543723495456029
0.07500000000000007	-0.1586487088490883
0.07700000000000007	-0.16292896660377568
0.07899999999999996	-0.1672132389408561
0.08099999999999996	-0.1715016430033215
0.08299999999999996	-0.17579429697912535
0.08499999999999996	-0.18009132013493176
0.08699999999999997	-0.184392832850462
0.08899999999999997	-0.18869895665347455
0.09099999999999997	-0.19300981425539063
0.09299999999999997	-0.19732552958759528
0.09499999999999997	-0.20164622783843872
0.09699999999999998	-0.20597203549095755
0.09899999999999998	-0.21030308036135162
0.10099999999999998	-0.21463949163823265
0.10299999999999998	-0.21898139992268256
0.10499999999999998	-0.22332893726914083
0.10699999999999998	-0.22768223722715877
0.10899999999999999	-0.23204143488404594
0.11099999999999999	-0.23640666690844284
0.11299999999999999	-0.24077807159484965
0.11499999999999999	-0.24515578890914996
0.11699999999999999	-0.2495399605351586
0.119	-0.25393072992223276
0.121	-0.2583282423339852
0.123	-0.26273264489813397
0.125	-0.26714408665753014
0.127	-0.27156271862241027
0.129	-0.2759886938239066
0.131	-0.2804221673688689
0.133	-0.2848632964960361
0.135	-0.2893122406336146
0.137	-0.29376916145830273
0.139	-0.2982342229558194
0.14100000000000001	-0.3027075914829894
0.14300000000000002	-0.3071894358314392
0.14500000000000002	-0.31167992729296
0.14700000000000002	-0.3161792397266015
0.14900000000000002	-0.3206875496275536
0.15100000000000002	-0.32520503619788416
0.15300000000000002	-0.3297318814192
0.15500000000000003	-0.33426827012729393
0.15700000000000003	-0.33881439008886083
0.15900000000000003	-0.3433704320803518
0.16100000000000003	-0.3479365899690422
0.16300000000000003	-0.352513060796403
0.16500000000000004	-0.3571000448638535
0.16700000000000004	-0.3616977458209859
0.16900000000000004	-0.3663063707563568
0.17100000000000004	-0.3709261302909356
0.17300000000000004	-0.3755572386743166
0.17500000000000004	-0.38019991388379215
0.17700000000000005	-0.38485437772640263
0.17900000000000005	-0.38952085594407043
0.18100000000000005	-0.39419957832194047
0.18300000000000005	-0.39889077880004864
0.18500000000000005	-0.40359469558844796
0.18700000000000006	-0.4083115712859264
0.18900000000000006	-0.413041653002459
0.19100000000000006	-0.417785192485537
0.19300000000000006	-0.4225424462505331
0.19500000000000006	-0.42731367571525986
0.19700000000000006	-0.4320991473388883
0.19900000000000007	-0.43689913276540737
0.20100000000000007	-0.4417139089718018
0.20300000000000007	-0.446543758421146
0.20499999999999996	-0.45138896922081395
0.20699999999999996	-0.45624983528601387
0.20899999999999996	-0.4611266565088723
0.21099999999999997	-0.46601973893329846
0.21299999999999997	-0.4709293949358708
0.21499999999999997	-0.47585594341300214
0.21699999999999997	-0.48079970997465094
0.21899999999999997	-0.485761027144857
0.22099999999999997	-0.4907402345694022
0.22299999999999998	-0.4957376792308993
0.22499999999999998	-0.5007537156716358
0.22699999999999998	-0.5057887062245235
0.22899999999999998	-0.5108430212524949
0.23099999999999998	-0.515917039396745
0.23299999999999998	-0.521011147834204
0.235	-0.526125742544659
0.237	-0.5312612285879769
0.239	-0.5364180203918798
0.241	-0.541596542050768
0.243	-0.5467972276361135
0.245	-0.5520205215189542
0.247	-0.5572668787050761
0.249	-0.5625367651834807
0.251	-0.567830658288785
0.253	-0.5731490470782236
0.255	-0.5784924327239735
0.257	-0.583861328921552
0.259	-0.5892562623150928
0.261	-0.594677772940342
0.263	-0.6001264146862695
0.265	-0.6056027557762512
0.267	-0.6111073792698187
0.269	-0.6166408835860502
0.271	-0.6222038830497291
0.273	-0.6277970084614756
0.275	-0.6334209076931221
0.277	-0.6390762463096911
0.279	-0.6447637082194126
0.281	-0.6504839963533158
0.28300000000000003	-0.656237833376024
0.28500000000000003	-0.6620259624294894
0.28700000000000003	-0.6678491479115174
0.28900000000000003	-0.6737081762910508
0.29100000000000004	-0.6796038569623222
0.29300000000000004	-0.6855370231401103
0.29500000000000004	-0.6915085327985083
0.29700000000000004	-0.6975192696557594
0.29900000000000004	-0.7035701442078972
0.30100000000000005	-0.709662094814134
0.30300000000000005	-0.7157960888371201
0.30500000000000005	-0.7219731238414484
0.30700000000000005	-0.728194228854004
0.30900000000000005	-0.7344604656900331
0.31100000000000005	-0.7407729303490763
0.31300000000000006	-0.7471327544852377
0.31500000000000006	-0.7535411069565845
0.31700000000000006	-0.7599991954588385
0.31900000000000006	-0.7665082682489298
0.32100000000000006	-0.7730696159643976
0.32300000000000006	-0.7796845735451071
0.32500000000000007	-0.7863545222642625
0.32700000000000007	-0.7930808918762594
0.32900000000000007	-0.7998651628895271
0.33100000000000007	-0.806708868973193
0.3330000000000001	-0.8136135995071291
0.33499999999999996	-0.8205810022857505
0.33699999999999997	-0.8276127863868198
0.33899999999999997	-0.8347107252174901
0.34099999999999997	-0.8418766597508741
0.34299999999999997	-0.8491125019676243
0.345	-0.8564202385182962
0.347	-0.8638019346237037
0.349	-0.8712597382320609
0.351	-0.8787958844534619
0.353	-0.8864127002941893
0.355	-0.8941126097155047
0.357	-0.9018981390439625
0.359	-0.9097719227629744
0.361	-0.9177367097182949
0.363	-0.9257953697734409
0.365	-0.9339509009547526
0.367	-0.9422064371299556
0.369	-0.9505652562687321
0.371	-0.9590307893390425
0.373	-0.967606629898808
0.375	-0.9762965444491976
0.377	-0.9851044836232381
0.379	-0.9940345942919289
0.381	-1.0030912326796273
0.383	-1.0122789785913773
0.385	-1.0216026508672222
0.387	-1.0310673241926909
0.389	-1.0406783474107988
0.391	-1.050441363499399
0.393	-1.0603623313989603
0.395	-1.070447549900314
0.397	-1.0807036838301023
0.399	-1.0911377928043215
0.401	-1.1017573628582025
0.403	-1.1125703413047225
0.405	-1.1235851752254344
0.40700000000000003	-1.1348108540574384
0.40900000000000003	-1.1462569568109189
0.41100000000000003	-1.1579337045348412
0.41300000000000003	-1.169852018746667
0.41500000000000004	-1.1820235866585453
0.41700000000000004	-1.1944609341712062
0.41900000000000004	-1.2071775077726847
0.42100000000000004	-1.220187766678048
0.42300000000000004	-1.2335072867862642
0.42500000000000004	-1.2471528783207628
0.42700000000000005	-1.2611427193735811
0.42900000000000005	-1.2754965080047929
0.43100000000000005	-1.2902356360795475
0.43300000000000005	-1.3053833886805655
0.43500000000000005	-1.3209651737484804
0.43700000000000006	-1.3370087876207362
0.43900000000000006	-1.3535447234210016
0.44100000000000006	-1.3706065308743147
0.44300000000000006	-1.3882312381944981
0.44500000000000006	-1.4064598493540164
0.44700000000000006	-1.4253379335001153
0.44900000000000007	-1.444916327798279
0.45100000000000007	-1.4652519809484268
0.45300000000000007	-1.4864089725738805
0.45500000000000007	-1.5084597544080123
0.4570000000000001	-1.5314866738334825
0.4590000000000001	-1.5555838605402945
0.46099999999999997	-1.5808595853775833
0.46299999999999997	-1.607439240722911
0.46499999999999997	-1.635469149864327
0.46699999999999997	-1.6651214984953324
0.469	-1.6966008099320007
0.471	-1.7301525828928281
0.473	-1.7660750209591707
0.475	-1.8047352847148503
0.477	-1.846592535374098
0.479	-1.892231488690504
0.481	-1.942412814350663
0.483	-1.9981516737129652
0.485	-2.060845644783512
0.487	-2.132494735438261
0.489	-2.2161066263833566
0.491	-2.316512912118978
0.493	-2.442227062330351
0.495	-2.6105060225067165
0.497	-2.8659474888213388
0.499	-3.415268005955768

==> jsim.dat <==
-0.499	-3.5200238387552396
-0.497	-2.9707284740602393
-0.495	-2.7153371532640955
-0.493	-2.5471331672087105
-0.491	-2.4215186571207714
-0.489	-2.321236516765923
-0.487	-2.2377731175484854
-0.485	-2.1662967078724362
-0.483	-2.1037994517307923
-0.481	-2.0482811877221985
-0.479	-1.9983441860714115
-0.477	-1.9529731353883282
-0.475	-1.9114072176734478
-0.473	-1.873061570560711
-0.471	-1.8374768879058179
-0.469	-1.8042858658594754
-0.46699999999999997	-1.7731901592219206
-0.46499999999999997	-1.74394412928606
-0.46299999999999997	-1.7163431143599843
-0.461	-1.6902147919703823
-0.459	-1.6654127036288777
-0.457	-1.6418113233208085
-0.455	-1.6193022481071329
-0.453	-1.5977912177393523
-0.451	-1.577195755792134
-0.449	-1.5574432829899494
-0.447	-1.538469593652751
-0.445	-1.5202176144944168
-0.443	-1.5026363852191524
-0.441	-1.485680214990858
-0.439	-1.4693079795754422
-0.437	-1.453482531910685
-0.435	-1.4381702048225788
-0.433	-1.4233403891243266
-0.431	-1.4089651737878102
-0.429	-1.3950190375409868
-0.427	-1.3814785833160124
-0.425	-1.3683223085961016
-0.423	-1.3555304059904438
-0.421	-1.3430845893847496
-0.419	-1.3309679418296043
-0.417	-1.319164781984297
-0.415	-1.3076605464644007
-0.413	-1.2964416858732424
-0.41100000000000003	-1.2854955726506834
-0.40900000000000003	-1.2748104191630798
-0.40700000000000003	-1.2643752046982573
-0.405	-1.2541796102283453
-0.403	-1.24421395996927
-0.401	-1.2344691689044236
-0.399	-1.2249366955566683
-0.397	-1.2156084993910587
-0.395	-1.206477002313878
-0.393	-1.1975350538041498
-0.391	-1.1887758992739292
-0.389	-1.1801931513050978
-0.387	-1.171780763454405
-0.385	-1.1635330063563627
-0.383	-1.155444445886256
-0.381	-1.1475099231737347
-0.379	-1.1397245362818977
-0.377	-1.132083623388041
-0.375	-1.1245827473207206
-0.373	-1.11721768132394
-0.371	-1.1099843959334303
-0.369	-1.1028790468623249
-0.367	-1.0958979638044943
-0.365	-1.089037640073324
-0.363	-1.08229472300224
-0.361	-1.0756660050407296
-0.359	-1.069148415486239
-0.357	-1.0627390127982146
-0.355	-1.0564349774457718
-0.353	-1.0502336052451393
-0.351	-1.0441323011471506
-0.349	-1.0381285734388008
-0.347	-1.0322200283261624
-0.345	-1.026404364868955
-0.34299999999999997	-1.020679370239717
-0.34099999999999997	-1.0150429152829288
-0.33899999999999997	-1.009492950351587
-0.33699999999999997	-1.0040275014006972
-0.33499999999999996	-0.9986446663188588
-0.33299999999999996	-0.9933426114807657
-0.33099999999999996	-0.9881195685048221
-0.32899999999999996	-0.9829738312014054
-0.32699999999999996	-0.9779037526984808
-0.32499999999999996	-0.9729077427323296
-0.323	-0.9679842650921491
-0.321	-0.9631318352081379
-0.319	-0.9583490178735197
-0.317	-0.9536344250916629
-0.315	-0.9489867140401493
-0.313	-0.9444045851442473
-0.311	-0.9398867802528041
-0.309	-0.9354320809100996
-0.307	-0.9310393067176581
-0.305	-0.9267073137804678
-0.303	-0.9224349932324243
-0.301	-0.9182212698362204
-0.299	-0.9140651006532008
-0.297	-0.9099654737790428
-0.295	-0.9059214071413764
-0.293	-0.9019319473557568
-0.291	-0.8979961686366078
-0.28900000000000003	-0.8941131717600133
-0.28700000000000003	-0.8902820830754101
-0.28500000000000003	-0.8865020535634551
-0.28300000000000003	-0.8827722579374964
-0.281	-0.8790918937862484
-0.279	-0.875460180755439
-0.277	-0.8718763597663037
-0.275	-0.8683396922689801
-0.273	-0.8648494595289269
-0.271	-0.8614049619446531
-0.269	-0.8580055183951094
-0.267	-0.8546504656152263
-0.265	-0.8513391575981375
-0.263	-0.8480709650227563
-0.261	-0.8448452747054107
-0.259	-0.8416614890743488
-0.257	-0.8385190256659745
-0.255	-0.8354173166417542
-0.253	-0.8323558083247806
-0.251	-0.8293339607550547
-0.249	-0.8263512472625769
-0.247	-0.823407154057417
-0.245	-0.8205011798359472
-0.243	-0.8176328354024966
-0.241	-0.8148016433057013
-0.239	-0.8120071374888838
-0.237	-0.8092488629538113
-0.235	-0.806526375437234
-0.23299999999999998	-0.8038392410996318
-0.23099999999999998	-0.8011870362256128
-0.22899999999999998	-0.7985693469354636
-0.22699999999999998	-0.7959857689073444
-0.22499999999999998	-0.7934359071096861
-0.22299999999999998	-0.7909193755433277
-0.22099999999999997	-0.7884357969929883
-0.21899999999999997	-0.7859848027876697
-0.21699999999999997	-0.7835660325696168
-0.21499999999999997	-0.7811791340714751
-0.21299999999999997	-0.7788237629012977
-0.21099999999999997	-0.7764995823350898
-0.20900000000000002	-0.7742062631165627
-0.20700000000000002	-0.7719434832638261
-0.20500000000000002	-0.7697109278827168
-0.203	-0.7675082889865079
-0.201	-0.765335265321748
-0.199	-0.7631915621999714
-0.197	-0.7610768913350681
-0.195	-0.7589909706860767
-0.193	-0.7569335243052024
-0.191	-0.754904282190846
-0.189	-0.752902980145465
-0.187	-0.7509293596380759
-0.185	-0.7489831676712235
-0.183	-0.7470641566522525
-0.181	-0.7451720842687224
-0.179	-0.7433067133678031
-0.177	-0.7414678118395264
-0.175	-0.7396551525037238
-0.173	-0.7378685130005485
-0.17099999999999999	-0.7361076756844258
-0.16899999999999998	-0.7343724275213335
-0.16699999999999998	-0.7326625599892727
-0.16499999999999998	-0.7309778689818365
-0.16299999999999998	-0.729318154714754
-0.16099999999999998	-0.7276832216353166
-0.15899999999999997	-0.7260728783345809
-0.15699999999999997	-0.7244869374622582
-0.15499999999999997	-0.7229252156441972
-0.15299999999999997	-0.7213875334023729
-0.15099999999999997	-0.719873715077302
-0.14899999999999997	-0.7183835887527961
-0.14700000000000002	-0.7169169861829849
-0.14500000000000002	-0.7154737427215347
-0.14300000000000002	-0.7140536972529801
-0.14100000000000001	-0.7126566921261159
-0.139	-0.711282573089377
-0.137	-0.7099311892281421
-0.135	-0.7086023929038987
-0.133	-0.7072960396952257
-0.131	-0.706011988340518
-0.129	-0.7047501006824137
-0.127	-0.7035102416138668
-0.125	-0.702292279025817
-0.123	-0.7010960837564131
-0.121	-0.6999215295417334
-0.119	-0.6987684929679752
-0.11699999999999999	-0.6976368534250521
-0.11499999999999999	-0.69652649306158
-0.11299999999999999	-0.6954372967411913
-0.11099999999999999	-0.6943691520001547
-0.10899999999999999	-0.6933219490062625
-0.10699999999999998	-0.6922955805189401
-0.10499999999999998	-0.6912899418505551
-0.10299999999999998	-0.690304930828896
-0.10099999999999998	-0.6893404477607734
-0.09899999999999998	-0.6883963953967323
-0.09699999999999998	-0.687472678896837
-0.09499999999999997	-0.6865692057975004
-0.09299999999999997	-0.6856858859793378
-0.09099999999999997	-0.6848226316360089
-0.08899999999999997	-0.68397935724404
-0.08699999999999997	-0.6831559795335815
-0.08499999999999996	-0.6823524174600974
-0.08299999999999996	-0.6815685921769501
-0.08100000000000002	-0.6808044270088756
-0.07900000000000001	-0.6800598474263047
-0.07700000000000001	-0.6793347810205406
-0.07500000000000001	-0.6786291574797478
-0.07300000000000001	-0.6779429085657496
-0.07100000000000001	-0.6772759680916147
-0.069	-0.6766282719000087
-0.067	-0.6759997578423067
-0.065	-0.6753903657584397
-0.063	-0.674800037457469
-0.061	-0.6742287166988703
-0.059	-0.6736763491745137
-0.056999999999999995	-0.6731428824913324
-0.05499999999999999	-0.6726282661546534
-0.05299999999999999	-0.6721324515522027
-0.05099999999999999	-0.6716553919387462
-0.04899999999999999	-0.671197042421376
-0.046999999999999986	-0.6707573599454202
-0.044999999999999984	-0.6703363032809753
-0.04299999999999998	-0.6699338330100422
-0.04099999999999998	-0.6695499115142654
-0.03899999999999998	-0.6691845029632599
-0.03699999999999998	-0.6688375733035272
-0.034999999999999976	-0.6685090902479391
-0.032999999999999974	-0.6681990232657968
-0.030999999999999972	-0.667907343573447
-0.02899999999999997	-0.6676340241254559
-0.02699999999999997	-0.6673790396063315
-0.024999999999999967	-0.6671423664227913
-0.022999999999999965	-0.6669239826965643
-0.020999999999999963	-0.6667238682577343
-0.019000000000000017	-0.6665420046386021
-0.017000000000000015	-0.6663783750680845
-0.015000000000000013	-0.6662329644666256
-0.013000000000000012	-0.6661057594416286
-0.01100000000000001	-0.6659967482834084
-0.009000000000000008	-0.6659059209616465
-0.007000000000000006	-0.665833269122365
-0.0050000000000000044	-0.6657787860854025
-0.0030000000000000027	-0.6657424668423997
-0.0010000000000000009	-0.6657243080552893
0.0010000000000000009	-0.6657243080552893
0.0030000000000000027	-0.6657424668423997
0.0050000000000000044	-0.6657787860854025
0.007000000000000006	-0.665833269122365
0.009000000000000008	-0.6659059209616465
0.01100000000000001	-0.6659967482834084
0.013000000000000012	-0.6661057594416286
0.015000000000000013	-0.6662329644666256
0.017000000000000015	-0.6663783750680845
0.019000000000000017	-0.6665420046386021
0.02100000000000002	-0.6667238682577339
0.02300000000000002	-0.6669239826965643
0.025000000000000022	-0.6671423664227909
0.027000000000000024	-0.6673790396063315
0.029000000000000026	-0.6676340241254555
0.031000000000000028	-0.667907343573447
0.03300000000000003	-0.6681990232657968
0.03500000000000003	-0.6685090902479391
0.03700000000000003	-0.6688375733035272
0.039000000000000035	-0.6691845029632599
0.041000000000000036	-0.6695499115142649
0.04300000000000004	-0.6699338330100422
0.04500000000000004	-0.6703363032809753
0.04700000000000004	-0.6707573599454202
0.049000000000000044	-0.671197042421376
0.051000000000000045	-0.6716553919387462
0.05300000000000005	-0.6721324515522027
0.05500000000000005	-0.672628266154653
0.05700000000000005	-0.6731428824913324
0.05900000000000005	-0.6736763491745141
0.061000000000000054	-0.6742287166988703
0.06300000000000006	-0.674800037457469
0.06500000000000006	-0.6753903657584397
0.06700000000000006	-0.6759997578423067
0.06900000000000006	-0.6766282719000087
0.07100000000000006	-0.6772759680916143
0.07300000000000006	-0.6779429085657496
0.07500000000000007	-0.6786291574797474
0.07700000000000007	-0.6793347810205406
0.07899999999999996	-0.6800598474263047
0.08099999999999996	-0.6808044270088751
0.08299999999999996	-0.6815685921769501
0.08499999999999996	-0.6823524174600974
0.08699999999999997	-0.6831559795335815
0.08899999999999997	-0.68397935724404
0.09099999999999997	-0.6848226316360089
0.09299999999999997	-0.6856858859793378
0.09499999999999997	-0.6865692057975004
0.09699999999999998	-0.687472678896837
0.09899999999999998	-0.6883963953967323
0.10099999999999998	-0.6893404477607734
0.10299999999999998	-0.690304930828896
0.10499999999999998	-0.6912899418505551
0.10699999999999998	-0.6922955805189401
0.10899999999999999	-0.6933219490062625
0.11099999999999999	-0.6943691520001547
0.11299999999999999	-0.6954372967411913
0.11499999999999999	-0.69652649306158
0.11699999999999999	-0.6976368534250521
0.119	-0.6987684929679752
0.121	-0.6999215295417334
0.123	-0.7010960837564131
0.125	-0.702292279025817
0.127	-0.7035102416138668
0.129	-0.7047501006824137
0.131	-0.706011988340518
0.133	-0.7072960396952257
0.135	-0.7086023929038987
0.137	-0.7099311892281421
0.139	-0.711282573089377
0.14100000000000001	-0.7126566921261159
0.14300000000000002	-0.7140536972529801
0.14500000000000002	-0.7154737427215347
0.14700000000000002	-0.7169169861829849
0.14900000000000002	-0.7183835887527961
0.15100000000000002	-0.719873715077302
0.15300000000000002	-0.7213875334023729
0.15500000000000003	-0.7229252156441976
0.15700000000000003	-0.7244869374622582
0.15900000000000003	-0.7260728783345809
0.16100000000000003	-0.7276832216353166
0.16300000000000003	-0.729318154714754
0.16500000000000004	-0.7309778689818365
0.16700000000000004	-0.7326625599892727
0.16900000000000004	-0.7343724275213335
0.17100000000000004	-0.7361076756844258
0.17300000000000004	-0.7378685130005485
0.17500000000000004	-0.7396551525037243
0.17700000000000005	-0.7414678118395268
0.17900000000000005	-0.7433067133678035
0.18100000000000005	-0.7451720842687224
0.18300000000000005	-0.7470641566522525
0.18500000000000005	-0.748983167671224
0.18700000000000006	-0.7509293596380759
0.18900000000000006	-0.7529029801454654
0.19100000000000006	-0.754904282190846
0.19300000000000006	-0.7569335243052024
0.19500000000000006	-0.7589909706860767
0.19700000000000006	-0.7610768913350681
0.19900000000000007	-0.7631915621999714
0.20100000000000007	-0.7653352653217484
0.20300000000000007	-0.7675082889865084
0.20499999999999996	-0.7697109278827168
0.20699999999999996	-0.7719434832638261
0.20899999999999996	-0.7742062631165627
0.21099999999999997	-0.7764995823350898
0.21299999999999997	-0.7788237629012977
0.21499999999999997	-0.7811791340714751
0.21699999999999997	-0.7835660325696168
0.21899999999999997	-0.7859848027876697
0.22099999999999997	-0.7884357969929883
0.22299999999999998	-0.7909193755433277
0.22499999999999998	-0.7934359071096861
0.22699999999999998	-0.7959857689073444
0.22899999999999998	-0.7985693469354636
0.23099999999999998	-0.8011870362256128
0.23299999999999998	-0.8038392410996318
0.235	-0.806526375437234
0.237	-0.8092488629538113
0.239	-0.8120071374888838
0.241	-0.8148016433057013
0.243	-0.8176328354024966
0.245	-0.8205011798359472
0.247	-0.823407154057417
0.249	-0.8263512472625769
0.251	-0.8293339607550547
0.253	-0.8323558083247806
0.255	-0.8354173166417542
0.257	-0.8385190256659745
0.259	-0.8416614890743488
0.261	-0.8448452747054107
0.263	-0.8480709650227563
0.265	-0.8513391575981375
0.267	-0.8546504656152263
0.269	-0.8580055183951094
0.271	-0.8614049619446531
0.273	-0.8648494595289269
0.275	-0.8683396922689801
0.277	-0.8718763597663037
0.279	-0.875460180755439
0.281	-0.8790918937862484
0.28300000000000003	-0.8827722579374964
0.28500000000000003	-0.8865020535634551
0.28700000000000003	-0.8902820830754101
0.28900000000000003	-0.8941131717600133
0.29100000000000004	-0.8979961686366082
0.29300000000000004	-0.9019319473557572
0.29500000000000004	-0.9059214071413764
0.29700000000000004	-0.9099654737790424
0.29900000000000004	-0.9140651006532008
0.30100000000000005	-0.91822126983622
0.30300000000000005	-0.9224349932324247
0.30500000000000005	-0.9267073137804678
0.30700000000000005	-0.9310393067176586
0.30900000000000005	-0.9354320809100991
0.31100000000000005	-0.9398867802528037
0.31300000000000006	-0.9444045851442473
0.31500000000000006	-0.9489867140401498
0.31700000000000006	-0.9536344250916624
0.31900000000000006	-0.9583490178735197
0.32100000000000006	-0.9631318352081379
0.32300000000000006	-0.9679842650921491
0.32500000000000007	-0.97290774273233
0.32700000000000007	-0.9779037526984813
0.32900000000000007	-0.9829738312014062
0.33100000000000007	-0.9881195685048221
0.3330000000000001	-0.9933426114807653
0.33499999999999996	-0.9986446663188588
0.33699999999999997	-1.0040275014006972
0.33899999999999997	-1.009492950351587
0.34099999999999997	-1.0150429152829288
0.34299999999999997	-1.020679370239717
0.345	-1.026404364868955
0.347	-1.0322200283261624
0.349	-1.0381285734388008
0.351	-1.0441323011471506
0.353	-1.0502336052451393
0.355	-1.0564349774457718
0.357	-1.0627390127982146
0.359	-1.069148415486239
0.361	-1.0756660050407296
0.363	-1.08229472300224
0.365	-1.089037640073324
0.367	-1.0958979638044943
0.369	-1.1028790468623249
0.371	-1.1099843959334303
0.373	-1.11721768132394
0.375	-1.1245827473207206
0.377	-1.132083623388041
0.379	-1.1397245362818977
0.381	-1.1475099231737347
0.383	-1.155444445886256
0.385	-1.1635330063563627
0.387	-1.171780763454405
0.389	-1.1801931513050978
0.391	-1.1887758992739292
0.393	-1.1975350538041498
0.395	-1.206477002313878
0.397	-1.2156084993910587
0.399	-1.2249366955566683
0.401	-1.2344691689044236
0.403	-1.24421395996927
0.405	-1.2541796102283453
0.40700000000000003	-1.2643752046982573
0.40900000000000003	-1.2748104191630798
0.41100000000000003	-1.2854955726506834
0.41300000000000003	-1.2964416858732428
0.41500000000000004	-1.3076605464644016
0.41700000000000004	-1.319164781984297
0.41900000000000004	-1.3309679418296052
0.42100000000000004	-1.34308458938475
0.42300000000000004	-1.3555304059904447
0.42500000000000004	-1.3683223085961016
0.42700000000000005	-1.3814785833160124
0.42900000000000005	-1.3950190375409877
0.43100000000000005	-1.4089651737878097
0.43300000000000005	-1.4233403891243275
0.43500000000000005	-1.4381702048225788
0.43700000000000006	-1.453482531910684
0.43900000000000006	-1.4693079795754418
0.44100000000000006	-1.485680214990861
0.44300000000000006	-1.5026363852191524
0.44500000000000006	-1.5202176144944168
0.44700000000000006	-1.5384695936527506
0.44900000000000007	-1.5574432829899503
0.45100000000000007	-1.577195755792134
0.45300000000000007	-1.5977912177393532
0.45500000000000007	-1.6193022481071329
0.4570000000000001	-1.6418113233208103
0.4590000000000001	-1.6654127036288782
0.46099999999999997	-1.6902147919703823
0.46299999999999997	-1.7163431143599843
0.46499999999999997	-1.74394412928606
0.46699999999999997	-1.7731901592219206
0.469	-1.8042858658594754
0.471	-1.8374768879058179
0.473	-1.873061570560711
0.475	-1.9114072176734478
0.477	-1.9529731353883282
0.479	-1.9983441860714115
0.481	-2.0482811877221985
0.483	-2.1037994517307923
0.485	-2.1662967078724362
0.487	-2.2377731175484854
0.489	-2.321236516765923
0.491	-2.4215186571207714
0.493	-2.5471331672087105
0.495	-2.7153371532640955
0.497	-2.9707284740602393
0.499	-3.5200238387552396
